HiLMa-Res: A General Hierarchical Framework via Residual RL for Combining Quadrupedal Locomotion and Manipulation

This work presents HiLMa-Res, a hierarchical framework leveraging reinforcement learning to tackle manipulation tasks while performing continuous locomotion using quadrupedal robots. Unlike most previous efforts that focus on solving a specific task, HiLMa-Res is designed to be general for various loco-manipulation tasks that require quadrupedal robots to maintain sustained mobility. The novel design of this framework tackles the challenges of integrating continuous locomotion control and manipulation using legs. It develops an operational space locomotion controller that can track arbitrary robot end-effector (toe) trajectories while walking at different velocities. This controller is designed to be general to different downstream tasks, and therefore, can be utilized in high-level manipulation planning policy to address specific tasks. To demonstrate the versatility of this framework, we utilize HiLMa-Res to tackle several challenging loco-manipulation tasks using a quadrupedal robot in the real world. These tasks span from leveraging state-based policy to vision-based policy, from training purely from the simulation data to learning from real-world data. In these tasks, HiLMa-Res shows better performance than other methods.

==> data/push_box_baseline_downsampled.csv <==
__time,time,/uwb_odom/header/seq,/uwb_odom/pose/pose/orientation/yaw_deg,/uwb_odom/pose/pose/position/x,/uwb_odom/pose/pose/position/y
1708815946,0.0,946211,159.9597863,2.560711274,1.728503031
1708815946,0.062930107,946262,160.6900292,2.560069771,1.73023115
1708815946,0.138720036,946320,160.6477213,2.564816521,1.726300686
1708815946,0.204210043,946370,160.2989186,2.565744544,1.730290565
1708815946,0.266669989,946423,155.165192,2.575850113,1.710582511
1708815946,0.329979897,946473,156.9420069,2.569368038,1.721025478
1708815946,0.397170067,946523,160.7822952,2.561173125,1.722785351
1708815946,0.464930058,946575,166.352605,2.552778321,1.729321597
1708815946,0.528970003,946626,168.7258564,2.547120373,1.734229327
1708815946,0.604720116,946687,170.2684519,2.531086804,1.734457813
1708815946,0.668570042,946737,170.4540699,2.498222993,1.729416783
1708815946,0.735840082,946790,179.9522312,2.440519946,1.751105311
1708815946,0.806489944,946844,194.9901251,2.418150091,1.787065319
1708815946,0.869390011,946896,198.4177141,2.42123397,1.802411004
1708815947,0.941740036,946950,197.3781397,2.416592675,1.771815851
1708815947,1.007080078,947003,199.3966646,2.418468549,1.773470866
1708815947,1.085230112,947060,199.6139748,2.395674942,1.764012459
1708815947,1.155260086,947115,198.3774682,2.395097487,1.735419943
1708815947,1.218549967,947166,189.413412,2.411594448,1.681381507
1708815947,1.283649921,947216,193.5675579,2.390429959,1.684286267
1708815947,1.346610069,947267,191.3250528,2.386078529,1.678168013
1708815947,1.412490129,947318,196.918515,2.369566532,1.693922883
1708815947,1.485520124,947370,204.3102618,2.375991937,1.735791808
1708815947,1.543610096,947420,203.1848597,2.359301795,1.749879277
1708815947,1.62612009,947475,197.5569738,2.341255071,1.726992764
1708815947,1.679179907,947526,189.540328,2.343365913,1.703271915
1708815947,1.74345994,947577,180.2691217,2.348716955,1.693996148
1708815947,1.81050992,947628,173.0770517,2.349423634,1.682328444
1708815947,1.876960039,947680,167.4534331,2.34958779,1.684298071
1708815948,1.93930006,947730,166.2014131,2.329203022,1.680090447
1708815948,2.016089916,947784,167.1092306,2.307662995,1.667778243
1708815948,2.081640005,947838,165.4518689,2.304525782,1.673861257
1708815948,2.143880129,947888,164.3696753,2.312275993,1.687883345
1708815948,2.216439962,947946,162.1137255,2.324055607,1.695525351
1708815948,2.280519962,947997,158.5912622,2.327712941,1.692657415
1708815948,2.350009918,948050,155.4883062,2.322133611,1.692923032
1708815948,2.41170001,948100,155.9864161,2.296059699,1.708563157
1708815948,2.475990057,948151,158.3929979,2.264777806,1.730122719
1708815948,2.54034996,948201,158.4633165,2.260019763,1.735500751
1708815948,2.608309984,948252,159.0097565,2.260769158,1.743274282
1708815948,2.66821003,948303,154.5120937,2.282986631,1.728989394
1708815948,2.73458004,948353,160.4603153,2.291525315,1.76642027
1708815948,2.795350075,948403,162.8220186,2.27943863,1.779958272
1708815948,2.863189936,948456,163.4636527,2.232062694,1.791238957
1708815949,2.930599928,948509,160.288108,2.185938175,1.787456285
1708815949,3.001009941,948561,161.4183895,2.141155313,1.7839145
1708815949,3.064520121,948611,173.3694161,2.100614905,1.794648366
1708815949,3.125920057,948662,184.6336398,2.056072118,1.810230752
1708815949,3.190619946,948712,190.237871,2.033289657,1.816698648
1708815949,3.260710001,948764,198.9867922,1.981959812,1.828286126
1708815949,3.331360102,948820,190.8740695,1.950061073,1.829200009
1708815949,3.402590036,948876,197.7796798,1.989278011,1.822176108
1708815949,3.464280128,948926,204.4450184,2.014279003,1.827322337
1708815949,3.530610085,948978,203.8452425,2.000673465,1.819730684
1708815949,3.625999928,949041,200.8542742,1.952839124,1.780623221
1708815949,3.669389963,949091,196.4675299,1.94539737,1.756557116
1708815949,3.736939907,949147,195.4787141,1.945002999,1.762091771
1708815949,3.809710026,949200,198.0957031,1.935221226,1.763120928
1708815949,3.866270065,949251,196.4319606,1.930070999,1.763965509
1708815950,3.93723011,949307,191.8158035,1.917051603,1.763321732
1708815950,4.003770113,949360,185.8503738,1.90538934,1.75674533
1708815950,4.071249962,949414,171.4802123,1.861026807,1.731102384
1708815950,4.144059896,949471,168.6546979,1.853691737,1.736584832
1708815950,4.214100122,949525,169.3200031,1.858286707,1.745292504
1708815950,4.28395009,949577,172.4273046,1.868758205,1.769430423
1708815950,4.344710112,949630,171.8906562,1.862906861,1.780379958
1708815950,4.414880037,949686,172.9582467,1.850680814,1.781159329
1708815950,4.493139982,949746,176.0183315,1.833032088,1.784256862
1708815950,4.555140018,949796,170.5861564,1.811895564,1.802800388
1708815950,4.61996007,949848,165.7360107,1.792497824,1.80816239
1708815950,4.683949947,949900,165.6073768,1.77434983,1.823933021
1708815950,4.749079943,949950,166.6986125,1.767056698,1.83724082
1708815950,4.81791997,950005,158.8994657,1.719746199,1.832247316
1708815950,4.890280008,950061,151.2712441,1.677077787,1.821871428
1708815951,4.954360008,950112,149.4242382,1.649590021,1.826749936
1708815951,5.022079945,950163,154.4004634,1.659404075,1.833039874
1708815951,5.088829994,950216,157.3373034,1.670374022,1.836197926
1708815951,5.159049988,950269,156.6335635,1.675870471,1.836646574
1708815951,5.226809978,950321,157.9317728,1.691618578,1.840060403
1708815951,5.29433012,950374,151.841115,1.691339783,1.825977012
1708815951,5.358510017,950429,144.6315964,1.686452505,1.818594829
1708815951,5.427010059,950483,150.9200069,1.687435552,1.861229056
1708815951,5.500270128,950538,154.977399,1.682580185,1.86929525
1708815951,5.563019991,950591,158.6220815,1.696165061,1.861246047
1708815951,5.642590046,950645,161.8981807,1.640207453,1.859348099
1708815951,5.701400042,950697,163.6882602,1.612510474,1.871313423
1708815951,5.767689943,950749,166.8591883,1.57381424,1.889345615
1708815951,5.835530043,950802,165.840977,1.54913864,1.904038935
1708815951,5.90309,950856,164.5923688,1.528235474,1.91478215
1708815952,5.967669964,950908,166.2473696,1.502974184,1.933098986
1708815952,6.036269903,950962,171.7941018,1.479644809,1.951320907
1708815952,6.107389927,951018,175.1901108,1.453727544,1.95654002
1708815952,6.173609972,951069,172.0160708,1.424957953,1.943303813
1708815952,6.236360073,951119,171.2761215,1.401545003,1.933074228
1708815952,6.30734992,951170,175.1742963,1.365681833,1.950800329
1708815952,6.369050026,951224,181.2800335,1.285743189,1.985065141
1708815952,6.438369989,951276,185.5760293,1.246656594,1.992836154
1708815952,6.502579927,951330,190.6547153,1.216808731,1.994387042
1708815952,6.570630074,951385,188.7087628,1.182224002,2.004540683
1708815952,6.641220093,951439,188.1787635,1.177095485,1.99519467
1708815952,6.702090025,951492,186.5018988,1.155034258,2.004109869
1708815952,6.765180111,951542,186.2713949,1.125392771,2.003175713
1708815952,6.837990046,951598,194.0076411,1.114569972,1.998686223
1708815952,6.904459953,951648,193.1713811,1.092111365,1.993839225
1708815953,6.966919899,951699,191.0653668,1.067629912,1.989449898
1708815953,7.036930084,951751,190.8484446,1.077432727,1.975264235
1708815953,7.099630117,951801,196.7332152,1.074951343,1.977565755
1708815953,7.167099953,951854,200.5732661,1.103367446,1.983646382
1708815953,7.237890005,951908,197.1598301,1.115445499,1.994813096
1708815953,7.300879955,951958,200.4513886,1.119041971,1.987708261
1708815953,7.371799946,952013,207.8333503,1.125472001,1.960611303
1708815953,7.433520079,952063,216.0880257,1.114654807,1.917218066
1708815953,7.504879951,952115,217.3291213,1.082880527,1.885730755
1708815953,7.572139978,952170,219.0768189,1.063751457,1.854759742
1708815953,7.635119915,952221,216.5598579,1.053955702,1.835513546
1708815953,7.700839996,952272,217.1520538,1.03319568,1.813929083
1708815953,7.763309956,952323,219.1820922,1.018479135,1.781676477
1708815953,7.829060078,952374,215.5153584,1.037953547,1.726108443
1708815953,7.895580053,952425,234.5816046,0.988782694,1.72649631
1708815954,7.959480047,952475,243.9240516,0.975606873,1.69660996
1708815954,8.028160095,952530,247.8050286,0.977330597,1.702492479
1708815954,8.096130133,952582,250.1940434,0.98218511,1.676610129
1708815954,8.16395998,952636,248.0210333,0.9905412,1.63697408
1708815954,8.23706007,952694,247.8997005,0.989265562,1.622078823
1708815954,8.309129953,952746,251.4820097,0.967987372,1.6021197
1708815954,8.378880024,952805,266.2056015,0.96300307,1.605613194
1708815954,8.441930056,952856,276.1507774,0.971166356,1.599966478
1708815954,8.506289959,952908,276.0780676,0.968500993,1.60933201
1708815954,8.573509932,952958,277.2751336,0.967394006,1.598311297
1708815954,8.631249905,953008,278.7699739,0.97369273,1.577266354
1708815954,8.692140102,953058,278.1648881,0.969729097,1.559404863
1708815954,8.755429983,953108,281.54019,0.969849917,1.558683126
1708815954,8.821500063,953159,287.5807273,0.971010656,1.55159519
1708815954,8.891250134,953210,292.3130033,0.977666504,1.538029508
1708815955,8.950839996,953260,294.9927985,0.992951716,1.533428889
1708815955,9.022589922,953310,299.5645927,1.006449126,1.521972984
1708815955,9.082780123,953361,308.4774335,1.007163972,1.50823856
1708815955,9.14805007,953412,318.1832396,0.984558106,1.502496628
1708815955,9.212650061,953463,317.2337241,1.026294634,1.495924277
1708815955,9.273770094,953514,314.5459304,1.072319295,1.49288144
1708815955,9.335690022,953565,313.3940354,1.111627832,1.480477909
1708815955,9.402650118,953616,317.728885,1.127188287,1.455818766
1708815955,9.469199896,953667,315.3797664,1.177829952,1.443683634
1708815955,9.536509991,953717,314.7855759,1.215539313,1.443008512
1708815955,9.598360062,953767,316.110883,1.253122198,1.425789863
1708815955,9.663599968,953818,320.9329652,1.311193152,1.384052011
1708815955,9.725820065,953868,327.3082325,1.335206489,1.37236085
1708815955,9.789330006,953918,335.4032201,1.36039935,1.351200078
1708815955,9.853280067,953970,332.9355939,1.394173636,1.349686818
1708815955,9.914839983,954020,335.4783879,1.388148254,1.343849425
1708815956,9.978209972,954070,334.6379325,1.412753252,1.345254811
1708815956,10.04590011,954123,343.6319051,1.402951452,1.368358019
1708815956,10.11111999,954175,347.6044864,1.41828757,1.355292398
1708815956,10.17775011,954227,349.9114419,1.416861386,1.361225696
1708815956,10.25011992,954283,351.0831422,1.422941837,1.377644192
1708815956,10.31128001,954333,346.889509,1.397250828,1.39605055
1708815956,10.37477994,954384,351.7512898,1.402884896,1.379690447
1708815956,10.44032001,954435,362.5672649,1.413573955,1.348910436
1708815956,10.50776005,954489,374.1387112,1.43351687,1.334883417
1708815956,10.57799006,954543,387.5682942,1.454606728,1.325857679
1708815956,10.64273,954595,399.3500155,1.47770374,1.327603364
1708815956,10.70930004,954651,407.2354334,1.490071072,1.311018504
1708815956,10.77418995,954702,406.7392875,1.503636825,1.341423497
1708815956,10.84161997,954757,402.3381786,1.506074701,1.384108522
1708815956,10.90849996,954807,401.2896326,1.513195685,1.412156342
1708815957,10.9712801,954858,406.6385405,1.539363882,1.418775917
1708815957,11.03825998,954911,406.7986236,1.552957679,1.438403427
1708815957,11.10374999,954961,405.1908616,1.562205585,1.457067952
1708815957,11.1707499,955012,405.391782,1.575658743,1.479897514
1708815957,11.23337007,955066,400.9683814,1.591098703,1.514141204
1708815957,11.30907011,955122,399.8327792,1.605245628,1.541274755
1708815957,11.37593007,955174,400.2035223,1.600523283,1.558676537
1708815957,11.44217992,955225,395.6391098,1.582906292,1.590673895
1708815957,11.50899005,955280,398.2846707,1.594947325,1.601122479
1708815957,11.57254004,955331,401.5701387,1.614387887,1.588986221
1708815957,11.64078999,955382,403.4178713,1.640332566,1.607627646
1708815957,11.69714999,955432,406.2531096,1.676094411,1.615936446
1708815957,11.76221013,955482,405.8013444,1.721109712,1.614878781
1708815957,11.82892013,955534,401.5406857,1.75525197,1.616067691
1708815957,11.89697003,955586,396.7625738,1.78522743,1.620465118
1708815958,11.95878005,955636,392.4064005,1.793199804,1.630466209
1708815958,12.03488994,955693,388.2670284,1.784827113,1.610643213
1708815958,12.09672999,955743,388.7893045,1.803242122,1.624918136
1708815958,12.15788007,955794,388.9390868,1.823697829,1.634963939
1708815958,12.22430992,955845,398.3813275,1.84706866,1.623403642
1708815958,12.30216002,955904,409.6107187,1.87348101,1.600348429
1708815958,12.36347008,955955,412.8938413,1.900467943,1.581002142
1708815958,12.43493009,956011,413.1155944,1.912683234,1.570328001
1708815958,12.50329995,956062,412.2713956,1.915826263,1.567711339
1708815958,12.56754994,956114,408.9721041,1.904218098,1.570840647
1708815958,12.63878012,956168,405.9080519,1.893063883,1.59034482
1708815958,12.70298004,956225,404.8155175,1.89749512,1.600974137
1708815958,12.76582003,956275,405.5849988,1.892303745,1.603636887
1708815958,12.83283997,956327,398.8162696,1.86910468,1.609083277
1708815958,12.9052999,956384,400.7628621,1.864433793,1.602127696
1708815959,12.97542,956438,406.6881412,1.871260139,1.596266499
1708815959,13.04157996,956489,405.3322688,1.875816779,1.592678048
1708815959,13.10917997,956545,404.8222758,1.856607682,1.567490002
1708815959,13.1765399,956597,408.9731956,1.885210912,1.557700335
1708815959,13.24418998,956649,416.3901941,1.886601337,1.560250437
1708815959,13.30976009,956702,420.6660721,1.883227703,1.568657933
1708815959,13.39002013,956758,426.4942025,1.871647647,1.555187768
1708815959,13.44778991,956809,431.492897,1.868428013,1.575076511
1708815959,13.51082993,956860,438.9706179,1.889771145,1.606828801
1708815959,13.57630992,956910,441.3436636,1.930802274,1.635949942
1708815959,13.63571,956961,446.7295387,1.938004765,1.622845548
1708815959,13.69989991,957013,459.1630119,1.965534125,1.611953097
1708815959,13.76727009,957064,463.4654244,1.963246723,1.634348199
1708815959,13.82754993,957114,456.9122249,1.92691153,1.654631365
1708815959,13.89419007,957164,454.7928284,1.912564172,1.662053986
1708815960,13.96104002,957216,452.6700673,1.894177769,1.693157806
1708815960,14.02549005,957269,458.2432772,1.900497182,1.706264222
1708815960,14.09298992,957321,463.7147936,1.905807021,1.716314961
1708815960,14.16051006,957373,465.2287757,1.907962842,1.713122271
1708815960,14.22837996,957426,460.0763674,1.881512154,1.727479607
1708815960,14.29764009,957478,458.5359164,1.872557593,1.751096969
1708815960,14.36806011,957533,456.8666956,1.865588416,1.795057731
1708815960,14.43037009,957585,456.8161007,1.856616834,1.842627353
1708815960,14.50001001,957637,444.1048834,1.812977345,1.864430902
1708815960,14.56504011,957692,446.6379846,1.823749754,1.861037155
1708815960,14.63523006,957749,454.1845389,1.825184541,1.86219475
1708815960,14.69884992,957799,455.8932219,1.809361315,1.86505878
1708815960,14.76462007,957851,453.3734942,1.802875486,1.879460788
1708815960,14.83204007,957904,451.7304662,1.800169465,1.88429283
1708815960,14.89918995,957956,454.4549262,1.808484437,1.911750857
1708815961,14.96397996,958008,471.5543751,1.852257541,1.967370951
1708815961,15.03669,958063,464.5611009,1.875791124,1.993334851
1708815961,15.09858012,958113,457.9112244,1.884593981,2.010415605
1708815961,15.16534996,958166,458.6054322,1.874803613,2.029721295
1708815961,15.23211002,958216,447.5831496,1.847207241,2.024177761
1708815961,15.296,958267,444.2368142,1.84529708,2.035769842
1708815961,15.36070991,958319,442.3860415,1.850330057,2.054502401
1708815961,15.42655993,958370,444.3476095,1.859985649,2.086469641
1708815961,15.49033999,958420,445.4964548,1.864687079,2.125859774
1708815961,15.55545998,958474,440.8640329,1.856984603,2.1557501
1708815961,15.64015007,958524,434.4389167,1.843018489,2.182402948
1708815961,15.6849699,958574,432.1964736,1.84871692,2.211925269
1708815961,15.74791002,958625,430.5114884,1.861422358,2.245371771
1708815961,15.81403995,958675,437.2828147,1.86385883,2.297010992
1708815961,15.88487005,958728,439.3761847,1.864546378,2.348885254
1708815962,15.96080995,958789,454.1283149,1.90753478,2.388506469
1708815962,16.03246999,958843,478.5671177,1.970938916,2.438142461
1708815962,16.10185003,958898,475.6206611,1.998903246,2.451272135
1708815962,16.16378999,958948,475.5654712,2.016799646,2.432270354
1708815962,16.23387003,959003,474.5207452,2.041636961,2.436311019
1708815962,16.30860996,959054,470.1106075,2.017689409,2.445198222
1708815962,16.36835003,959111,464.7597705,2.004141709,2.458300327
1708815962,16.43185997,959163,461.241768,1.978548114,2.458236618
1708815962,16.49807,959213,458.5452318,1.967218947,2.468608779
1708815962,16.57044005,959270,456.8443783,1.940019944,2.499842183
1708815962,16.63279009,959321,461.7872467,1.9188368,2.524065335
1708815962,16.6937499,959371,461.3447827,1.90775934,2.551374074
1708815962,16.75931001,959422,457.4562864,1.894931429,2.568521135
1708815962,16.82183003,959472,457.5428315,1.877525721,2.587174807
1708815962,16.88808012,959522,459.1085574,1.843605039,2.621119971
1708815963,16.9491601,959573,466.3731939,1.828803696,2.670027729
1708815963,17.01314998,959624,472.1312633,1.831481329,2.708127088
1708815963,17.07945013,959676,478.0436616,1.822821726,2.73805423
1708815963,17.14610004,959726,483.4755249,1.811268955,2.765585071
1708815963,17.21271992,959781,489.3899998,1.7997232,2.785984192
1708815963,17.29313993,959842,498.4047785,1.792121639,2.802804822
1708815963,17.36150002,959896,511.1406405,1.794968164,2.837950028
1708815963,17.42284012,959947,514.0677811,1.78019468,2.844805098
1708815963,17.49381995,960001,512.2825951,1.736143679,2.824493969
1708815963,17.56026006,960053,505.4839684,1.694522539,2.784698757
1708815963,17.63046002,960106,504.0890742,1.665822189,2.788261033
1708815963,17.68457007,960156,515.2804278,1.658991689,2.82664145
1708815963,17.74405003,960206,524.5286128,1.630809953,2.840448812
1708815963,17.80853009,960257,524.5601148,1.594583689,2.858052307
1708815963,17.87454009,960309,529.2072417,1.511707233,2.911923243
1708815964,17.93771005,960360,537.9561306,1.507948542,2.928641862
1708815964,17.99977994,960412,542.1484442,1.493819446,2.933878225
1708815964,18.06668997,960462,550.6015298,1.453237096,2.929825095
1708815964,18.13115001,960514,555.6908296,1.42675685,2.926150959
1708815964,18.2007401,960565,553.1220161,1.395385109,2.933790711
1708815964,18.26222992,960618,551.4438678,1.360080492,2.936469428
1708815964,18.34498,960680,552.5801829,1.352569482,2.918140091
1708815964,18.4008801,960732,556.3621352,1.352911952,2.913929414
1708815964,18.46718001,960785,552.4639386,1.372463115,2.880798451
1708815964,18.53188992,960836,551.3292452,1.39107555,2.864943996
1708815964,18.59921002,960887,556.2144579,1.39742411,2.877054978
1708815964,18.66808009,960948,558.0363742,1.390850651,2.872367852
1708815964,18.73317003,960998,558.0317307,1.394217321,2.847618121
1708815964,18.80056,961050,557.9163971,1.394789049,2.823852692
1708815964,18.87074995,961103,559.02107,1.36941193,2.792344665
1708815965,18.94406009,961159,561.2804363,1.402896765,2.784743809
1708815965,19.01611996,961219,565.2124634,1.381531005,2.75918683
1708815965,19.08857012,961277,573.1526007,1.337174656,2.743798124
1708815965,19.15087008,961327,587.5199882,1.290683314,2.731860935
1708815965,19.21728992,961378,597.8488496,1.258562109,2.710770691
1708815965,19.28843999,961434,601.1808238,1.24191079,2.687546045
1708815965,19.35527992,961486,607.7615397,1.214987669,2.685045811
1708815965,19.4203701,961538,594.3540066,1.239569393,2.663679543
1708815965,19.48372006,961589,581.0012999,1.247208004,2.64492586
1708815965,19.54635,961639,579.0004357,1.245343106,2.628393913
1708815965,19.61545992,961694,589.696044,1.217070987,2.613573579
1708815965,19.6698699,961745,600.1243291,1.180416447,2.620079167
1708815965,19.73589993,961796,601.2529637,1.166752933,2.597601143
1708815965,19.79866004,961846,602.9272798,1.1587221,2.583618454
1708815965,19.86716008,961900,607.1488645,1.159432413,2.558923481
1708815966,19.93573999,961952,601.682641,1.178399341,2.523817945
1708815966,20.00328994,962006,592.044861,1.197701202,2.476838605
1708815966,20.06602001,962057,593.5598717,1.217383622,2.43713582
1708815966,20.13257003,962107,598.1744838,1.206012253,2.40510354
1708815966,20.19413996,962157,609.1205944,1.192166524,2.385346062
1708815966,20.26055002,962210,602.5670411,1.1981786,2.355606068
1708815966,20.32659006,962263,605.3374026,1.191404027,2.362876695
1708815966,20.39086008,962314,613.025617,1.190150536,2.359787549
1708815966,20.46441007,962371,620.1709335,1.190939343,2.352477181
1708815966,20.53254008,962422,626.0916544,1.18995709,2.341297351
1708815966,20.59465003,962476,626.6666685,1.187439503,2.340989811
1708815966,20.66307998,962533,620.2485159,1.207319018,2.33184824
1708815966,20.72743011,962585,617.9139195,1.215040576,2.323797614
1708815966,20.79085994,962635,621.4852407,1.214759491,2.318212292
1708815966,20.85845995,962685,617.3660803,1.242744096,2.320134192
1708815967,20.91993999,962735,621.2667197,1.243266788,2.300629158
1708815967,20.98020005,962785,629.4480671,1.220381969,2.282375804
1708815967,21.04339004,962835,638.8457146,1.204483911,2.258325534
1708815967,21.10908008,962887,644.0258231,1.202761298,2.240368263
1708815967,21.17219996,962937,650.2293331,1.188728203,2.227877694
1708815967,21.23854995,962987,661.3558649,1.166650562,2.225305453
1708815967,21.30848002,963040,674.3941855,1.143528459,2.212058567
1708815967,21.3712101,963092,679.1554636,1.166762871,2.194390551
1708815967,21.43850994,963144,681.5378179,1.201502392,2.174016732
1708815967,21.50541997,963195,683.1336926,1.226026576,2.159533707
1708815967,21.56246996,963245,684.3338152,1.257559447,2.140674848
1708815967,21.63668013,963297,679.3324353,1.307482579,2.139830135
1708815967,21.69499993,963351,674.583601,1.352035496,2.13595251
1708815967,21.76178002,963405,670.1825045,1.387373267,2.12710846
1708815967,21.82407999,963455,670.465977,1.422254679,2.106624521
1708815967,21.89047003,963505,668.6120421,1.455740559,2.091680926
1708815968,21.95297003,963555,673.7543937,1.475438308,2.053103127
1708815968,22.01438999,963605,672.886055,1.506551475,2.026400539
1708815968,22.07934999,963656,669.002049,1.531054129,2.036285898
1708815968,22.14668012,963709,671.526759,1.549420019,2.035305314
1708815968,22.21024013,963761,679.7292131,1.544389162,2.032135149
1708815968,22.2704401,963812,684.9819501,1.548783039,2.016411739
1708815968,22.33335996,963862,687.9752565,1.581145076,1.998149689
1708815968,22.39962006,963913,690.1863688,1.616186384,1.990835892
1708815968,22.46683002,963965,692.0629584,1.644629528,1.984978927
1708815968,22.53576994,964016,688.9761739,1.680917462,1.985103645
1708815968,22.62082005,964080,686.1618165,1.706492093,1.964034947
1708815968,22.67808008,964135,687.6492691,1.703617119,1.947446154
1708815968,22.74507999,964186,691.7799812,1.716494301,1.938428197
1708815968,22.80921006,964236,694.2356492,1.747716048,1.92965938
1708815968,22.8787601,964293,696.1866391,1.781763624,1.910504578
1708815969,22.94392991,964343,696.9013833,1.808736542,1.902627292
1708815969,23.0076201,964393,692.8295631,1.826288011,1.905510949
1708815969,23.07370996,964443,689.3103974,1.844097462,1.908440735
1708815969,23.13528991,964495,685.5755252,1.856974571,1.913167971
1708815969,23.1976099,964545,684.4185748,1.87221653,1.904572061
1708815969,23.26495004,964595,690.2746807,1.876856749,1.889034249
1708815969,23.32625008,964645,696.3178638,1.890846568,1.865230602
1708815969,23.38836002,964695,701.8954539,1.905709168,1.839373367
1708815969,23.45299006,964745,710.3340174,1.933126361,1.814704587
1708815969,23.51709008,964796,706.1833469,1.976457299,1.819001272
1708815969,23.58682013,964848,707.7204189,2.014973145,1.828119223
1708815969,23.64567995,964900,715.1872818,1.995903731,1.84940441
1708815969,23.71089005,964952,713.2513144,2.012224416,1.825359421
1708815969,23.77717996,965002,713.9857645,2.036244458,1.821400766
1708815969,23.84068012,965052,713.7133461,2.05554909,1.820059407
1708815969,23.90509009,965102,713.3372966,2.06832996,1.82068549
1708815970,23.97159004,965152,720.1912109,2.076664411,1.797083713
1708815970,24.03570008,965203,726.8592464,2.079547076,1.794990069
1708815970,24.10538006,965254,734.2044786,2.085837925,1.803142628
1708815970,24.16991997,965306,740.1261536,2.118212315,1.821081549
1708815970,24.23536992,965356,741.9618961,2.128212179,1.819442575
1708815970,24.30604005,965407,744.3240296,2.140062779,1.83310074
1708815970,24.36475992,965457,742.5422242,2.141035049,1.872004048
1708815970,24.43022013,965507,743.9329002,2.155558215,1.895350422
1708815970,24.49330997,965557,743.8797096,2.176577524,1.911955076
1708815970,24.55875993,965607,745.6048572,2.206458564,1.907633528
1708815970,24.6268599,965660,745.0309834,2.232508647,1.904378159
1708815970,24.68399,965710,743.8062533,2.260496898,1.91836279
1708815970,24.7486999,965760,741.2002602,2.283722265,1.930822535
1708815970,24.81120992,965811,740.7879589,2.304283418,1.931500708
1708815970,24.87746,965861,741.6838011,2.300705224,1.945612823
1708815971,24.94453001,965912,743.2989296,2.307757165,1.971141627
1708815971,25.00975013,965964,748.8322287,2.332739933,1.97746281
1708815971,25.07352996,966014,758.3906304,2.353749549,1.976961638
1708815971,25.13984013,966065,764.274615,2.363667288,1.979333628
1708815971,25.21201992,966120,767.9187078,2.383105986,1.975375144
1708815971,25.28491998,966175,769.0232301,2.395442038,1.981880803
1708815971,25.34960008,966228,767.4356574,2.404082595,2.001634986
1708815971,25.42266011,966282,761.9543543,2.425902748,2.032430585
1708815971,25.48976994,966333,748.9357522,2.411293423,2.093496123
1708815971,25.54802012,966383,747.9343542,2.425832828,2.13082352
1708815971,25.62555003,966435,752.2669671,2.463757883,2.150272783
1708815971,25.67605996,966487,755.4745425,2.483615946,2.167674642
1708815971,25.74522996,966540,762.3478622,2.504564172,2.179673683
1708815971,25.80769992,966591,767.5091724,2.523228139,2.185417937
1708815971,25.87169003,966641,769.8362925,2.537380128,2.197567932
1708815972,25.9381001,966692,775.4718422,2.563242525,2.225572743
1708815972,26.00256991,966742,780.8596512,2.582520168,2.25550367
1708815972,26.06613994,966792,793.4640722,2.556691429,2.270829612
1708815972,26.12731004,966842,795.9571085,2.535975895,2.286242005
1708815972,26.19314003,966892,795.690284,2.563101099,2.320941913
1708815972,26.26577997,966951,800.3705759,2.600521353,2.38749832
1708815972,26.33096004,967001,809.4825031,2.667380487,2.469847602
1708815972,26.39602995,967053,825.8450812,2.649893384,2.515128583
1708815972,26.46068001,967103,827.0557888,2.671619716,2.540860525
1708815972,26.52341008,967153,828.505861,2.668193327,2.567667535
1708815972,26.59089994,967204,824.2021888,2.671254622,2.606086069
1708815972,26.65584993,967257,821.5945536,2.698183677,2.634338578
1708815972,26.72241998,967313,822.4910565,2.716655948,2.677014632
1708815972,26.78697991,967364,829.444743,2.726603319,2.696732336
1708815972,26.84913993,967415,823.1242552,2.748122641,2.748751013
1708815972,26.91431999,967467,825.0240282,2.763276254,2.779254078
1708815973,26.97582006,967517,825.3895283,2.741085252,2.774025733
1708815973,27.04119992,967567,828.3257394,2.7197163,2.745341827
1708815973,27.1136899,967622,830.7748746,2.703216341,2.750956602
1708815973,27.17759991,967674,831.1986138,2.689547936,2.765557119
1708815973,27.24835992,967730,828.6428022,2.672904795,2.793396697
1708815973,27.33352995,967790,832.9667997,2.637100657,2.81815695
1708815973,27.39736009,967845,842.3199555,2.634819799,2.861808253
1708815973,27.47396994,967905,855.8378213,2.638447689,2.91066454
1708815973,27.54435992,967961,865.5241769,2.629926983,2.943840854
1708815973,27.62502003,968017,869.6931128,2.628404626,2.956405965
1708815973,27.68943,968072,874.2642713,2.633978564,2.980302327
1708815973,27.75730991,968124,874.6355536,2.604859475,2.987644352
1708815973,27.81887007,968175,870.6037298,2.555207857,2.977005853
1708815973,27.89460993,968229,872.2769783,2.530232404,2.954314298
1708815974,27.95805001,968282,875.332283,2.521617765,2.951398204
1708815974,28.02504992,968333,877.23363,2.504677196,2.951762369
1708815974,28.09069991,968385,878.1599163,2.477846142,2.944928155
1708815974,28.15709996,968437,877.2169253,2.432512321,2.942251157
1708815974,28.22048998,968489,876.7752451,2.410953719,2.950158182
1708815974,28.28679991,968540,870.4823109,2.379728064,2.938478587
1708815974,28.35951996,968597,863.7609664,2.352581175,2.948311416
1708815974,28.42373991,968647,857.5134049,2.330193971,2.973014217
1708815974,28.49039006,968699,848.0905421,2.301051089,2.989990454
1708815974,28.55225992,968749,846.8497988,2.280400796,3.001683785
1708815974,28.62227011,968801,844.5532927,2.261270773,3.01584839
1708815974,28.6821599,968854,843.6763292,2.252606839,3.032107519
1708815974,28.7478199,968906,843.2796592,2.240882449,3.051415683
1708815974,28.81435013,968957,841.6689028,2.237596704,3.076820129
1708815974,28.88111997,969011,838.0299033,2.238025541,3.093165288
1708815975,28.94344997,969061,834.4870487,2.224041953,3.101694159
1708815975,29.00609994,969111,840.7371755,2.196884065,3.102805093
1708815975,29.07310009,969164,848.6919446,2.179697204,3.094709427
1708815975,29.13973999,969215,851.6947413,2.165079564,3.097122583
1708815975,29.20975995,969270,844.7396302,2.155931171,3.113258556
1708815975,29.27898002,969324,843.5824588,2.148625047,3.132315352
1708815975,29.34434009,969374,839.3927519,2.151181084,3.134172721
1708815975,29.4122901,969425,837.3713607,2.167904644,3.131087704
1708815975,29.47838998,969477,833.6221591,2.165520204,3.1165627
1708815975,29.54397011,969530,822.8113365,2.18903945,3.154033701
1708815975,29.62471008,969592,829.4926299,2.171670189,3.160730135
1708815975,29.68973994,969648,834.5612583,2.153868138,3.16721545
1708815975,29.75142002,969699,837.9127119,2.134674001,3.182608159
1708815975,29.8173399,969750,843.5227279,2.1279105,3.202181568
1708815975,29.88102007,969801,847.1732181,2.100910761,3.205130439
1708815976,29.94733,969851,843.7376752,2.077291195,3.20524387
1708815976,30.01295996,969901,844.0433598,2.063945409,3.214419465
1708815976,30.07896996,969953,857.7722975,2.074028365,3.24578785
1708815976,30.14739013,970009,867.0802878,2.035852877,3.229197926
1708815976,30.21320009,970061,867.2326862,1.992396743,3.23976371
1708815976,30.28188992,970113,876.8832295,1.995886069,3.280829924
1708815976,30.34356999,970163,881.9273916,2.011233964,3.287718539
1708815976,30.4045701,970214,885.2999359,2.008509892,3.305274657
1708815976,30.47053003,970264,873.5209026,1.953407379,3.281209386
1708815976,30.54685998,970323,864.0310829,1.903849351,3.273412414
1708815976,30.63499999,970386,876.1520926,1.918241637,3.3295127
1708815976,30.6926899,970438,885.3675983,1.909888955,3.34530829
1708815976,30.80333996,970521,877.5118064,1.841558219,3.320117107
1708815976,30.88829994,970586,879.0707542,1.818610277,3.298496909
1708815977,30.95051003,970637,877.5946497,1.829957943,3.300042477
1708815977,31.01183009,970687,873.2971552,1.823273023,3.283163616
1708815977,31.07856011,970739,872.2342048,1.765039396,3.287216065
1708815977,31.14411998,970791,874.0475304,1.659121051,3.346408205
1708815977,31.20736003,970841,881.4353858,1.645344958,3.367692501
1708815977,31.2732501,970892,892.1517524,1.638206369,3.375797013
1708815977,31.34007001,970943,906.4822939,1.614224343,3.380997622
1708815977,31.40670991,970999,910.9826425,1.589942643,3.384383606
1708815977,31.47206998,971049,910.0203049,1.563786516,3.393618912
1708815977,31.53596997,971100,909.7298947,1.53458126,3.385771157
1708815977,31.60146999,971152,914.1526541,1.526593255,3.381417389
1708815977,31.69286013,971203,915.7692639,1.501853743,3.383716817
1708815977,31.73650002,971253,917.0275673,1.498952859,3.367332106
1708815977,31.79360008,971304,916.4382006,1.459113734,3.360968822
1708815977,31.85596013,971354,916.4859739,1.455685716,3.362336482
1708815978,31.92309999,971406,916.3422746,1.44164993,3.359360766
1708815978,31.98728991,971456,912.2990708,1.452131565,3.350395412
1708815978,32.04954004,971506,904.8369103,1.433660648,3.310992196
1708815978,32.11683011,971557,890.0582818,1.421435285,3.25157437
1708815978,32.18333006,971607,887.5684266,1.432014103,3.232390925
1708815978,32.24597001,971659,882.1966656,1.439755154,3.21719293
1708815978,32.31523991,971710,873.1858477,1.417475203,3.18861364
1708815978,32.3787601,971763,876.1933858,1.384261109,3.224984454
1708815978,32.44107008,971813,889.1418765,1.368516881,3.27252523
1708815978,32.50573993,971863,905.9556465,1.355197361,3.319248565
1708815978,32.57278991,971914,912.1450976,1.317430607,3.323358778
1708815978,32.63495994,971964,919.8104018,1.281712075,3.312698777
1708815978,32.70219994,972016,920.8091206,1.25982378,3.302908623
1708815978,32.76569009,972067,914.6414641,1.223170314,3.294240733
1708815978,32.8305099,972117,911.8957568,1.21049772,3.288772495
1708815978,32.89226007,972167,914.6921227,1.218879482,3.276301362
1708815979,32.95983005,972220,921.7493673,1.214080069,3.261659693
1708815979,33.02508998,972271,917.9628887,1.236276501,3.239070848
1708815979,33.0884099,972324,919.7292449,1.243849473,3.229839877
1708815979,33.15663004,972376,922.9515827,1.250456027,3.241452066
1708815979,33.21616006,972427,923.1783882,1.301474507,3.231458023
1708815979,33.28254008,972478,935.4065632,1.301403062,3.246104171
1708815979,33.34601998,972528,941.8528598,1.261245642,3.213172043
1708815979,33.41193008,972582,940.8847233,1.262363587,3.156409414
1708815979,33.47536993,972632,943.5151623,1.255289782,3.088727771
1708815979,33.54219007,972684,951.9533883,1.229304512,3.056192043
1708815979,33.60873008,972734,959.7515399,1.207711616,3.033913736
1708815979,33.66757011,972785,959.7233916,1.21560868,3.021207747
1708815979,33.73608994,972838,961.4635282,1.220179465,2.990865103
1708815979,33.80294991,972888,961.2062117,1.2209545,2.946177437
1708815979,33.86474013,972942,953.1040581,1.236106082,2.887826292
1708815980,33.93094993,972994,958.128532,1.250429165,2.840779932
1708815980,33.99569011,973045,964.3166864,1.244855277,2.847458069
1708815980,34.06018996,973097,968.8595576,1.23303551,2.839943918
1708815980,34.12627006,973149,975.5876351,1.226164932,2.810029274
1708815980,34.19841003,973205,978.204162,1.225853129,2.76895365
1708815980,34.26882005,973258,980.6809809,1.190780663,2.735840806
1708815980,34.33227992,973308,988.5453905,1.165077019,2.715606211
1708815980,34.39741993,973358,990.8539893,1.168682994,2.69257966
1708815980,34.45999002,973408,984.1220429,1.187786674,2.675212268
1708815980,34.52598,973458,975.8037537,1.200569398,2.679519471
1708815980,34.59240007,973509,972.264101,1.219842585,2.681233787
1708815980,34.64733005,973559,975.6012344,1.210204969,2.671224178
1708815980,34.71779013,973609,976.869986,1.20190131,2.641079461
1708815980,34.77530003,973660,977.6110569,1.212189088,2.634432592
1708815980,34.84636998,973714,982.0655953,1.216694184,2.626061651
1708815980,34.91302991,973766,988.3321848,1.212217506,2.606580181
1708815981,34.97915006,973816,993.6755994,1.188575983,2.584751973
1708815981,35.04232001,973868,995.825255,1.187763705,2.565993335
1708815981,35.10777998,973918,1000.628158,1.181141668,2.545557485
1708815981,35.17436004,973969,1001.539621,1.17826039,2.516873783
1708815981,35.23759007,974019,1001.676449,1.181429862,2.496504676
1708815981,35.29927993,974069,1000.139775,1.189058655,2.478463934
1708815981,35.36696005,974121,1001.247608,1.188657064,2.450343613
1708815981,35.43114996,974172,1002.808739,1.186625475,2.424238478
1708815981,35.49453998,974222,1005.768424,1.192746156,2.396930254
1708815981,35.55932999,974272,1007.930936,1.189819344,2.37641849
1708815981,35.62853003,974324,1013.243779,1.178007595,2.359161688
1708815981,35.68256998,974374,1022.918426,1.163356801,2.34713556
1708815981,35.74439001,974424,1025.005217,1.165151807,2.336982826
1708815981,35.80776,974475,1023.629103,1.183513471,2.307543237
1708815981,35.8764801,974526,1022.393727,1.201521061,2.287944101
1708815982,35.94168997,974582,1025.585481,1.188709754,2.284056009
1708815982,36.00873995,974634,1033.451453,1.152464931,2.28181836
1708815982,36.07456994,974684,1038.509956,1.138085347,2.274417592
1708815982,36.14023995,974735,1042.069905,1.13946396,2.26123681
1708815982,36.20958996,974785,1041.869206,1.172900346,2.250976734
1708815982,36.27073002,974837,1045.457933,1.198335952,2.224618327
1708815982,36.33310008,974887,1043.78809,1.246617756,2.211827934
1708815982,36.40269995,974939,1035.776318,1.309584793,2.210217303
1708815982,36.4702599,974990,1028.498934,1.376685402,2.200580708
1708815982,36.53661013,975044,1022.412156,1.443701745,2.179306135
1708815982,36.60748005,975098,1025.817424,1.460815706,2.173260463
1708815982,36.66503,975148,1035.537264,1.457234804,2.165207856
1708815982,36.73237991,975199,1041.197052,1.460451613,2.155295473
1708815982,36.79758,975249,1046.94567,1.495059134,2.124771988
1708815982,36.86045003,975299,1054.365663,1.52939552,2.105730356
1708815983,36.92743993,975349,1057.784475,1.554103148,2.110141543
1708815983,36.98957992,975400,1053.660848,1.570803757,2.111838593
1708815983,37.05154991,975450,1042.348425,1.600121018,2.129168305
1708815983,37.12294006,975505,1039.544125,1.607154443,2.12179575
1708815983,37.18981004,975556,1044.362991,1.605163614,2.101833162
1708815983,37.25558996,975607,1053.780224,1.625367132,2.075649407
1708815983,37.31947994,975658,1062.420152,1.678833636,2.040871847
1708815983,37.38454008,975708,1073.286119,1.718852057,2.042214732
1708815983,37.4528501,975761,1074.251342,1.732957615,2.03403893
1708815983,37.51817012,975811,1070.212039,1.757477694,2.061798179
1708815983,37.58254004,975864,1064.661778,1.792217881,2.066605385
1708815983,37.65331006,975916,1072.715977,1.782002781,2.045840457
1708815983,37.71322012,975967,1076.7596,1.786987416,2.057613558
1708815983,37.77151012,976017,1078.379981,1.798510935,2.041814824
1708815983,37.83845997,976068,1080.766146,1.801171288,2.015076396
1708815983,37.90441012,976119,1082.294943,1.812156272,1.994797036
1708815984,37.96773005,976169,1089.890129,1.815469526,1.970787317
1708815984,38.03297997,976220,1094.753146,1.815435022,1.957681325
1708815984,38.09569001,976270,1100.27841,1.802995773,1.955368997
1708815984,38.16250992,976322,1106.904652,1.817931872,1.956848711
1708815984,38.22913003,976372,1115.489677,1.834384394,1.946431992
1708815984,38.29112005,976422,1120.602208,1.849855928,1.956788861
1708815984,38.36170006,976477,1124.261517,1.870879238,1.963026783
1708815984,38.42605996,976527,1122.223967,1.882877096,1.961747428
1708815984,38.48659992,976578,1123.277864,1.908241882,1.952369459
1708815984,38.55385995,976630,1124.323955,1.912885472,1.955700744
1708815984,38.61729002,976680,1121.130125,1.908289025,1.983118432
1708815984,38.67859006,976732,1113.042668,1.896756687,2.022371079
1708815984,38.73867011,976782,1104.670735,1.874609804,2.057439148
1708815984,38.80431008,976834,1102.768501,1.873492198,2.075975405
1708815984,38.86685991,976885,1103.651687,1.885730377,2.090674333
1708815985,38.93259001,976936,1103.493152,1.904558626,2.105050844
1708815985,39.00051999,976988,1102.243999,1.914161976,2.121598397
1708815985,39.06568003,977040,1106.482865,1.943373063,2.110257655
1708815985,39.12787008,977090,1107.283089,1.98273484,2.118530252
1708815985,39.19465995,977141,1107.120623,2.028671387,2.13240026
1708815985,39.26081991,977191,1103.37737,2.059576215,2.134284138
1708815985,39.32411003,977242,1102.644527,2.079440382,2.12867453
1708815985,39.38620996,977292,1103.376988,2.094386954,2.122262741
1708815985,39.45547009,977344,1103.874094,2.118958842,2.120891926
1708815985,39.51933002,977394,1103.649208,2.141105594,2.123728881
1708815985,39.58061004,977444,1104.599889,2.165915333,2.135083934
1708815985,39.65812993,977502,1103.799696,2.172961312,2.139307681
1708815985,39.71575999,977555,1109.41542,2.180613517,2.123105549
1708815985,39.7764101,977605,1113.495893,2.188643511,2.116931816
1708815985,39.84281993,977656,1107.002279,2.166576458,2.151446863
1708815985,39.91017008,977707,1104.269348,2.166464792,2.180763395
1708815986,39.97044992,977758,1102.338278,2.165038005,2.197147713
1708815986,40.03235006,977808,1099.631791,2.150815544,2.217365873
1708815986,40.09923005,977859,1099.100275,2.152088639,2.227722022
1708815986,40.16544008,977909,1098.926685,2.157442897,2.242746509
1708815986,40.22662997,977960,1104.199371,2.191301682,2.231536897
1708815986,40.29035997,978012,1110.563589,2.242029494,2.215534882
1708815986,40.35758996,978062,1105.623706,2.269151941,2.232870936
1708815986,40.42025995,978112,1102.696275,2.295677208,2.244928577
1708815986,40.48582006,978165,1099.283885,2.325670098,2.258922085
1708815986,40.5523901,978216,1099.324116,2.357632709,2.2652025
1708815986,40.62363005,978267,1101.973699,2.385119234,2.261509653
1708815986,40.68498993,978322,1103.287071,2.414322196,2.25765938
1708815986,40.74739003,978372,1103.553923,2.436215599,2.260888714
1708815986,40.81850004,978425,1102.843452,2.459926718,2.259253111
1708815986,40.88048005,978475,1100.690606,2.460129002,2.275340557
1708815987,40.94590998,978525,1099.090039,2.456723438,2.29165007
1708815987,41.01584005,978580,1101.802801,2.491527477,2.301984748
1708815987,41.08129001,978631,1105.585597,2.525218223,2.3191681
1708815987,41.1472199,978681,1110.629921,2.563616588,2.322340836
1708815987,41.21051002,978734,1125.740874,2.616468554,2.293685544
1708815987,41.27655005,978784,1133.338694,2.650400698,2.280121217
1708815987,41.33840013,978834,1139.433518,2.676019953,2.263558882
1708815987,41.4063499,978885,1141.670558,2.685857302,2.25655185
1708815987,41.46795011,978938,1135.171358,2.68679677,2.299282971
1708815987,41.53506994,978991,1132.586101,2.684889632,2.330889039
1708815987,41.60171008,979041,1132.149609,2.690997602,2.342936364
1708815987,41.66042995,979094,1133.886149,2.702051941,2.356373583
1708815987,41.72378993,979146,1136.477694,2.705437329,2.378809599
1708815987,41.78662992,979196,1140.821908,2.70305162,2.383395791
1708815987,41.8585701,979252,1144.094251,2.705134751,2.42077179
1708815988,41.92990994,979308,1142.997635,2.753401474,2.477623338
1708815988,41.99353004,979358,1143.783877,2.747175839,2.486571891
1708815988,42.05883002,979408,1143.823584,2.724998119,2.498596725
1708815988,42.1287899,979462,1150.890133,2.723521145,2.494041726
1708815988,42.19358993,979514,1158.017601,2.736224504,2.495060781
1708815988,42.25987005,979564,1170.855748,2.785516069,2.576254461
1708815988,42.3208499,979615,1187.223551,2.802990191,2.633328317
1708815988,42.39332008,979665,1182.505256,2.823138296,2.68574838
1708815988,42.44972992,979715,1173.449642,2.871805663,2.745632634
1708815988,42.52566004,979771,1175.169774,2.891158613,2.80608787
1708815988,42.58756995,979821,1183.655315,2.888445505,2.791875252
1708815988,42.65148997,979872,1178.403798,2.848678555,2.764441151
1708815988,42.71130991,979922,1164.6773,2.788681893,2.773809839
1708815988,42.78346992,979978,1171.284188,2.802086871,2.77972231
1708815988,42.84662008,980029,1171.249316,2.821638629,2.847892011
1708815988,42.91191006,980080,1178.879577,2.850906598,2.903468327
1708815989,42.97835994,980131,1181.574686,2.849851336,2.907681243
1708815989,43.04488993,980181,1169.131323,2.838402055,2.919447339
1708815989,43.10863996,980231,1152.325464,2.826531315,2.965526339
1708815989,43.16858006,980281,1150.57819,2.799728062,2.976084519
1708815989,43.23656011,980333,1150.945568,2.780096998,2.98067771
1708815989,43.30399013,980385,1152.697539,2.778135651,2.992014317
1708815989,43.38296008,980447,1144.445302,2.760183444,3.006609591
1708815989,43.44628,980497,1140.758882,2.763018636,3.010991982
1708815989,43.50801992,980547,1137.349659,2.757431098,3.021072647
1708815989,43.57453012,980599,1136.999702,2.765710175,3.044425942
1708815989,43.64266992,980649,1135.206328,2.773386487,3.06479084
1708815989,43.69484997,980699,1136.59146,2.796292539,3.072545555
1708815989,43.77484012,980760,1136.501613,2.825281876,3.086983879
1708815989,43.84240007,980812,1138.652162,2.8404365,3.086718908
1708815989,43.90920997,980865,1136.381726,2.847971539,3.087577969
1708815990,43.98113012,980922,1133.05268,2.845525721,3.093429481
1708815990,44.04904008,980977,1132.110365,2.849443215,3.096530563
1708815990,44.11662006,981029,1131.852455,2.849411069,3.09779677
1708815990,44.18382001,981081,1131.822906,2.845948465,3.099503323
1708815990,44.25857997,981136,1133.45135,2.849121003,3.094603598
1708815990,44.32245994,981188,1136.540937,2.855090394,3.084888347
1708815990,44.38374996,981240,1138.127956,2.851109006,3.07744273


==> data/push_box_finetune_downsampled.csv <==
__time,time,/uwb_odom/header/seq,/uwb_odom/pose/pose/orientation/yaw_deg,/uwb_odom/pose/pose/position/x,/uwb_odom/pose/pose/position/y
1708819686,0.0,5692,-175.542724,2.515531214,2.131933893
1708819686,0.066929817,5747,-178.9375834,2.502378163,2.130679196
1708819686,0.132179976,5799,-179.7488939,2.489597617,2.131228188
1708819686,0.196470022,5851,-182.9402064,2.48739145,2.122264457
1708819686,0.258980036,5902,-185.9151648,2.50937955,2.103063645
1708819686,0.331089973,5958,-183.9839863,2.535722033,2.129957047
1708819686,0.407369852,6018,-188.4826532,2.563237913,2.12541561
1708819686,0.47811985,6068,-192.2743447,2.593764928,2.121568308
1708819687,0.539459944,6121,-198.493314,2.58208464,2.124839135
1708819687,0.602969885,6172,-202.6669178,2.55611438,2.14450936
1708819687,0.67888999,6230,-206.4535559,2.524797373,2.172817716
1708819687,0.755429983,6287,-213.3321576,2.490073803,2.183496432
1708819687,0.824589968,6337,-222.0953589,2.459583621,2.192640374
1708819687,0.879319906,6387,-223.9861616,2.443233603,2.206640099
1708819687,0.944109917,6439,-225.7474744,2.431976476,2.242797987
1708819687,1.013939857,6490,-226.8059016,2.420409818,2.269118334
1708819687,1.076579809,6541,-232.4251927,2.400640981,2.274210125
1708819687,1.161419868,6601,-219.9301066,2.422118975,2.325918857
1708819687,1.221750021,6651,-219.0092689,2.402677643,2.340540887
1708819687,1.285969973,6701,-217.5911156,2.393174596,2.358402841
1708819687,1.347299814,6751,-216.1665812,2.391981242,2.364361278
1708819687,1.413980007,6801,-218.2232548,2.382335736,2.365722862
1708819687,1.475739956,6851,-218.1958499,2.368463064,2.383976336
1708819688,1.544319868,6903,-215.4911009,2.364432047,2.39822163
1708819688,1.605870008,6954,-212.3823365,2.360758518,2.403388059
1708819688,1.672829866,7005,-210.6689594,2.353968519,2.405114531
1708819688,1.74007988,7057,-209.3650571,2.349086349,2.404793406
1708819688,1.805789948,7107,-208.5625073,2.33736084,2.414395165
1708819688,1.873119831,7157,-208.4310061,2.331712231,2.426626403
1708819688,1.936280012,7207,-208.1513354,2.32462612,2.427943532
1708819688,1.997859955,7258,-207.4427094,2.306477532,2.416816032
1708819688,2.067569971,7311,-205.3097706,2.273394002,2.42636785
1708819688,2.145249844,7362,-205.0779193,2.256235423,2.435640508
1708819688,2.191669941,7414,-206.6793248,2.235905406,2.43309472
1708819688,2.25710988,7464,-206.3958452,2.22763165,2.429929526
1708819688,2.323889971,7514,-207.3202318,2.219725297,2.422574063
1708819688,2.387989998,7565,-205.3370055,2.20354013,2.438277215
1708819688,2.458220005,7619,-205.153763,2.162243677,2.443771423
1708819689,2.52699995,7673,-192.6446936,2.104866977,2.483621355
1708819689,2.593309879,7724,-184.6831523,2.032695843,2.529009758
1708819689,2.657949924,7775,-177.7752257,2.002474021,2.555389536
1708819689,2.726579905,7828,-173.1152459,1.990251467,2.572433492
1708819689,2.793570042,7883,-170.4728937,2.010151195,2.574370599
1708819689,2.864109993,7937,-170.295372,2.027578791,2.572858639
1708819689,2.932240009,7992,-176.9907434,2.054825305,2.550406354
1708819689,2.99732995,8042,-189.6510411,2.05924161,2.515618865
1708819689,3.063920021,8094,-194.4703994,2.064084493,2.516663089
1708819689,3.131419897,8146,-185.4178293,2.039279758,2.546157897
1708819689,3.190340042,8196,-188.1102443,1.956756755,2.566742742
1708819689,3.261979818,8250,-184.1172346,1.919822416,2.583311327
1708819689,3.327090025,8303,-178.6025208,1.901460083,2.594183253
1708819689,3.390820026,8353,-177.1635747,1.886315195,2.609712748
1708819689,3.464289904,8408,-170.2919716,1.85507895,2.629636022
1708819690,3.524799824,8458,-166.3616383,1.838904687,2.633678351
1708819690,3.590509892,8509,-162.6618004,1.840459282,2.639862468
1708819690,3.656090021,8561,-158.048535,1.857925185,2.682254723
1708819690,3.721899986,8613,-159.2417786,1.860757089,2.675117546
1708819690,3.795909882,8671,-155.6768817,1.847986336,2.644543793
1708819690,3.857909918,8721,-155.1407959,1.825791626,2.623660345
1708819690,3.922689915,8771,-153.6063828,1.80956613,2.611904575
1708819690,3.98664999,8824,-151.8248068,1.818656086,2.632346961
1708819690,4.053539991,8874,-154.4425717,1.806221844,2.635077489
1708819690,4.124349833,8924,-160.8519732,1.81220296,2.570479248
1708819690,4.184999943,8974,-166.0380798,1.812180277,2.5165242
1708819690,4.247659922,9024,-166.8284606,1.780016971,2.487362352
1708819690,4.313989878,9075,-166.9123201,1.761753042,2.451640103
1708819690,4.3870399,9131,-168.3810892,1.743239844,2.414159248
1708819690,4.459529877,9186,-171.8878064,1.719198102,2.380712051
1708819691,4.527249813,9240,-170.8468821,1.687091629,2.358946009
1708819691,4.609259844,9303,-169.7367559,1.671891644,2.337354097
1708819691,4.674510002,9354,-162.3142658,1.630459391,2.344533941
1708819691,4.737910032,9406,-146.5318479,1.581446594,2.34531722
1708819691,4.804399967,9460,-136.5682733,1.552230491,2.329169836
1708819691,4.871309996,9512,-130.3244216,1.536978253,2.300152716
1708819691,4.937539816,9564,-120.2373997,1.509993228,2.299073742
1708819691,5.004220009,9616,-113.9012491,1.502944051,2.284865313
1708819691,5.070459843,9669,-112.7417118,1.510295193,2.267845561
1708819691,5.13346982,9720,-112.6040431,1.511541467,2.261817655
1708819691,5.194509983,9772,-112.0106877,1.517177493,2.263398736
1708819691,5.265820026,9824,-110.4659519,1.516711857,2.265604433
1708819691,5.327859879,9875,-109.8042737,1.506622394,2.265599107
1708819691,5.390990019,9925,-112.987405,1.501044446,2.251617776
1708819691,5.461619854,9980,-119.6692081,1.475223911,2.250795157
1708819692,5.528820038,10032,-126.318951,1.467285785,2.249966242
1708819692,5.594009876,10085,-130.0626057,1.463916698,2.253708242
1708819692,5.661229849,10139,-137.3788046,1.468796478,2.23927193
1708819692,5.729849815,10191,-137.9526517,1.462897774,2.221677612
1708819692,5.797149897,10243,-126.7711412,1.425655622,2.216491214
1708819692,5.861209869,10295,-116.9238927,1.387803225,2.214659765
1708819692,5.945580006,10361,-112.4250437,1.367151534,2.21289795
1708819692,6.017349958,10414,-112.2181041,1.370095137,2.191835466
1708819692,6.091029882,10470,-117.5585973,1.390496243,2.14707116
1708819692,6.163149834,10529,-122.1406728,1.404032155,2.097216164
1708819692,6.233619928,10585,-124.8586769,1.4266346,2.069041225
1708819692,6.296239853,10636,-108.9099085,1.424558712,2.061847904
1708819692,6.359639883,10686,-109.6243752,1.428449286,2.039672686
1708819692,6.428030014,10738,-111.0850015,1.439049793,2.01636066
1708819692,6.492019892,10790,-105.4560822,1.411780878,1.9990383
1708819693,6.566509962,10845,-104.8762381,1.394349878,1.982926348
1708819693,6.635439873,10900,-104.523264,1.419033241,2.001174033
1708819693,6.704540014,10952,-101.0084721,1.428947007,1.996345483
1708819693,6.76838994,11002,-98.427615,1.433673817,1.981397064
1708819693,6.833979845,11053,-93.10167448,1.430939993,1.951808628
1708819693,6.90019989,11104,-87.53507346,1.426687448,1.929975425
1708819693,6.962499857,11154,-83.48879074,1.427894759,1.910317393
1708819693,7.028980017,11204,-80.24864589,1.424900566,1.897836992
1708819693,7.096329927,11258,-75.15546488,1.434268486,1.879055728
1708819693,7.155699968,11308,-69.02436287,1.436328922,1.875047103
1708819693,7.226300001,11362,-61.63533456,1.441854397,1.867001102
1708819693,7.294979811,11415,-52.01118048,1.41398234,1.871178201
1708819693,7.359469891,11466,-48.75544516,1.417259922,1.862936735
1708819693,7.41967988,11517,-44.64735272,1.442560374,1.850554718
1708819693,7.487699986,11571,-39.58879712,1.455096907,1.83949453
1708819694,7.558569908,11625,-40.2163865,1.495556991,1.827642481
1708819694,7.625380039,11675,-41.32794752,1.533948875,1.813366252
1708819694,7.692669868,11725,-45.13955925,1.579155494,1.804966161
1708819694,7.749899864,11775,-45.63120744,1.60681946,1.79792429
1708819694,7.81111002,11825,-46.17193696,1.628864831,1.796639687
1708819694,7.877869844,11877,-40.03762588,1.665219365,1.772737852
1708819694,7.939919949,11927,-35.85127683,1.700894947,1.742517329
1708819694,8.006639957,11979,-22.47893136,1.732496303,1.730253443
1708819694,8.076069832,12031,-12.90782098,1.763042983,1.721799483
1708819694,8.157759905,12086,-8.154864589,1.788166426,1.695187302
1708819694,8.203169823,12136,-5.220612477,1.79852718,1.671100758
1708819694,8.269079924,12186,-8.815099529,1.814203874,1.677196086
1708819694,8.334679842,12238,-14.26312315,1.840400582,1.689314985
1708819694,8.402079821,12289,-9.813561557,1.838187956,1.701601399
1708819694,8.468019962,12341,-4.396173839,1.863933737,1.70002083
1708819695,8.529489994,12391,0.776143917,1.883041649,1.717496842
1708819695,8.594089985,12442,0.908042385,1.878544706,1.713531954
1708819695,8.659199953,12492,3.021862383,1.883789484,1.717872116
1708819695,8.72597003,12546,3.406539642,1.890296888,1.713735345
1708819695,8.788949966,12596,1.92252836,1.91124273,1.71364105
1708819695,8.858189821,12647,-1.266239385,1.920417153,1.704744494
1708819695,8.923949957,12698,-5.135797125,1.93789519,1.700236072
1708819695,8.989099979,12748,-8.303695924,1.960828443,1.70059391
1708819695,9.045830011,12799,-10.54074207,1.993062568,1.689706663
1708819695,9.11590004,12850,-9.077660765,2.020415719,1.688907282
1708819695,9.173789978,12901,-3.285834319,2.045483713,1.681501122
1708819695,9.246399879,12952,2.442709785,2.067431228,1.663623581
1708819695,9.311450005,13004,10.64450715,2.08268643,1.649950543
1708819695,9.373669863,13055,18.71223995,2.106420721,1.65154196
1708819695,9.436949968,13106,21.13865204,2.121796797,1.649534027
1708819696,9.503999949,13158,21.99711442,2.136405366,1.634403085
1708819696,9.574290037,13212,23.70105024,2.138256081,1.636743707
1708819696,9.636749983,13262,24.56491813,2.146724931,1.634632367
1708819696,9.70152998,13312,25.88148786,2.150202201,1.632727968
1708819696,9.769349813,13363,29.68520781,2.145081512,1.64777002
1708819696,9.829939842,13413,32.23651887,2.152573583,1.65432023
1708819696,9.89297986,13463,34.12759293,2.144746554,1.665117018
1708819696,9.959789991,13513,33.32181761,2.139231595,1.699594705
1708819696,10.02225995,13565,35.27248136,2.140494429,1.728968333
1708819696,10.08816981,13615,41.01884561,2.155409748,1.742645823
1708819696,10.14931989,13665,42.56258134,2.168848804,1.761294215
1708819696,10.21273994,13715,43.68584859,2.182879676,1.76747504
1708819696,10.27434993,13765,48.2068022,2.207755519,1.772376724
1708819696,10.33948994,13816,53.18017162,2.22068885,1.787116523
1708819696,10.40374994,13868,60.49165307,2.235786105,1.812655985
1708819696,10.48003983,13928,66.68129881,2.2545118,1.844216505
1708819697,10.54286003,13978,72.12713734,2.275982727,1.868229898
1708819697,10.60812998,14029,75.99700134,2.294719798,1.886078626
1708819697,10.67298985,14079,74.50614234,2.293544412,1.899361412
1708819697,10.7374599,14130,73.57864968,2.279037208,1.9390814
1708819697,10.80327988,14180,75.41364819,2.284434967,1.969843492
1708819697,10.87120986,14237,83.09552656,2.317551992,2.03158004
1708819697,10.93681002,14288,82.60875926,2.329218077,2.062552047
1708819697,11.00777984,14343,90.30982669,2.343756489,2.086889138
1708819697,11.07072997,14393,87.96423813,2.345928356,2.130695581
1708819697,11.13170981,14444,88.0341883,2.366965119,2.161287857
1708819697,11.19841003,14498,92.08240161,2.359605578,2.175000557
1708819697,11.27057981,14554,99.49351765,2.386401938,2.195150226
1708819697,11.34526992,14608,108.0583265,2.415486264,2.208402445
1708819697,11.41629982,14658,108.202273,2.416807072,2.218491473
1708819697,11.47826004,14708,109.6915336,2.419129451,2.247407123
1708819698,11.54482985,14761,109.5014898,2.39238722,2.248568384
1708819698,11.61121988,14815,102.3708224,2.421350483,2.213949841
1708819698,11.67558002,14866,95.20535905,2.4401175,2.229568805
1708819698,11.74080992,14916,93.61384588,2.419613031,2.246990148
1708819698,11.80695987,14968,87.25503708,2.414108039,2.272265867
1708819698,11.87207985,15021,79.10092784,2.430085966,2.287746821
1708819698,11.93876982,15073,86.09971119,2.421886793,2.273611235
1708819698,12.00284004,15124,92.87252055,2.422103477,2.263925103
1708819698,12.06801987,15176,98.24038712,2.420001186,2.269413719
1708819698,12.14673996,15228,99.63468505,2.404121604,2.278690106
1708819698,12.20952988,15282,99.91706958,2.388945255,2.289834533
1708819698,12.28022003,15341,100.939155,2.370959368,2.29447351
1708819698,12.34729981,15393,100.4964509,2.335103655,2.279340395
1708819698,12.41819,15449,111.1456861,2.32534456,2.288939043
1708819698,12.48317003,15500,122.1004206,2.338883095,2.312158867
1708819699,12.56703997,15567,137.1008839,2.373030691,2.344271424
1708819699,12.63459992,15620,141.4472204,2.370710278,2.342507645
1708819699,12.70060992,15672,142.8057638,2.339369694,2.350224449
1708819699,12.77236986,15726,144.1480546,2.306023517,2.351920928
1708819699,12.83339,15776,148.1600833,2.278047466,2.355813514
1708819699,12.89723992,15826,154.1726304,2.264803222,2.363312689
1708819699,12.96350002,15877,153.8184506,2.243852275,2.354934902
1708819699,13.02817988,15927,153.9712862,2.209381602,2.358595856
1708819699,13.09306002,15977,155.390761,2.189708682,2.351416526
1708819699,13.15822983,16032,158.6091338,2.159417257,2.352965425
1708819699,13.22598004,16085,161.3817235,2.132543925,2.363269007
1708819699,13.29095984,16140,160.7444103,2.106077579,2.369937487
1708819699,13.35411,16190,156.9455853,2.100297701,2.348924041
1708819699,13.41998982,16240,157.3494299,2.067401519,2.356502311
1708819699,13.48242998,16290,159.103592,2.032566178,2.363081432
1708819700,13.56047988,16350,162.7769379,1.99842549,2.380314657
1708819700,13.62007999,16400,170.4784424,1.972419637,2.402462713
1708819700,13.68707991,16453,175.855169,1.92199887,2.423222991
1708819700,13.7532599,16504,191.8482114,1.805951139,2.460175624
1708819700,13.82290983,16558,202.545301,1.746099202,2.491103019
1708819700,13.88164997,16608,193.9941809,1.74458067,2.477007781
1708819700,13.94365001,16658,196.1623177,1.73600333,2.476321247
1708819700,14.01315999,16709,196.5319768,1.735244222,2.46901796
1708819700,14.08334994,16762,194.9962854,1.741292824,2.453797641
1708819700,14.15312982,16815,192.9886168,1.740798842,2.441291321
1708819700,14.21708989,16870,192.6196726,1.720102853,2.440886415
1708819700,14.28877997,16925,195.1872572,1.696295708,2.441992669
1708819700,14.35933995,16982,192.1764968,1.645291071,2.453664751
1708819700,14.42176986,17034,190.7704143,1.639332572,2.448491358
1708819700,14.49011993,17086,190.2347416,1.631015477,2.445188381
1708819701,14.55164981,17136,192.6985578,1.627530887,2.436928945
1708819701,14.6173799,17186,196.8595389,1.617119478,2.438925201
1708819701,14.67912984,17237,196.1232213,1.620252185,2.438010835
1708819701,14.74111986,17287,194.5238393,1.608009547,2.430490604
1708819701,14.80887985,17338,194.0004001,1.61592891,2.441134253
1708819701,14.87862992,17389,195.8711796,1.641223373,2.444625165
1708819701,14.94078994,17439,193.3088118,1.668317532,2.433622619
1708819701,15.00263,17490,189.0767722,1.683918406,2.410169981
1708819701,15.07657981,17545,188.8525703,1.683787025,2.403962072
1708819701,15.13797998,17598,194.6238139,1.650254091,2.420283995
1708819701,15.20345998,17651,196.4992343,1.596097182,2.407406194
1708819701,15.26535988,17701,195.4820712,1.557620978,2.403056038
1708819701,15.32417989,17751,194.3586822,1.535893777,2.398039182
1708819701,15.3893199,17804,191.7277271,1.532548142,2.389083793
1708819701,15.45145988,17855,188.9849871,1.520948585,2.385104336
1708819702,15.51583004,17905,189.4942643,1.512444282,2.39183021
1708819702,15.58561993,17962,190.4623086,1.528879586,2.384167371
1708819702,15.65082002,18014,184.828129,1.568263687,2.357586265
1708819702,15.71422005,18064,186.2770103,1.590271619,2.346394887
1708819702,15.77948999,18114,194.2180658,1.588335978,2.353322253
1708819702,15.84250998,18164,196.2022748,1.592543475,2.32035205
1708819702,15.90277982,18214,197.0760579,1.586212344,2.282733397
1708819702,15.97404003,18264,197.8168564,1.569428241,2.260864869
1708819702,16.03033996,18314,202.8484024,1.549325632,2.249779875
1708819702,16.09807992,18364,210.6677189,1.525797866,2.245725568
1708819702,16.17730999,18427,225.4980355,1.49267742,2.238093683
1708819702,16.25158,18479,228.9831137,1.488178528,2.219628628
1708819702,16.31403995,18530,228.1859001,1.509022389,2.1823851
1708819702,16.38012004,18582,231.4201707,1.517003876,2.157996717
1708819702,16.43833995,18632,237.2936586,1.529551009,2.138137997
1708819703,16.50962996,18686,233.5266672,1.553170091,2.097488582
1708819703,16.57265997,18736,232.4702032,1.560899566,2.059172427
1708819703,16.64421988,18792,248.3975794,1.555796156,2.051072053
1708819703,16.7111299,18845,253.8044751,1.553269533,2.034733132
1708819703,16.78193998,18902,260.6149276,1.507650423,1.996818246
1708819703,16.84770989,18953,260.1929397,1.508487224,1.999343588
1708819703,16.9123199,19003,263.2833113,1.501158813,1.994340944
1708819703,16.97603989,19053,269.8113468,1.506229485,1.96878427
1708819703,17.03868985,19103,273.5727028,1.495591858,1.954427398
1708819703,17.10179996,19153,272.3344499,1.479971821,1.94350183
1708819703,17.16782999,19208,272.3731524,1.464975893,1.932958094
1708819703,17.22925997,19258,278.8719785,1.47910752,1.944963545
1708819703,17.29613996,19308,285.7734309,1.489818387,1.951513863
1708819703,17.35415983,19358,293.1291149,1.493697686,1.951078719
1708819703,17.41491985,19408,299.6758073,1.476969111,1.958562569
1708819703,17.48275995,19458,304.750859,1.464792257,1.956886979
1708819704,17.55490994,19514,311.003927,1.438382441,1.959506063
1708819704,17.62099981,19567,313.078805,1.455309168,1.94704722
1708819704,17.68261003,19617,311.8317095,1.476248346,1.939134032
1708819704,17.74833989,19667,312.4575905,1.500377732,1.928673714
1708819704,17.81724,19719,313.5329989,1.518581473,1.924387469
1708819704,17.88620996,19776,314.8294839,1.544346366,1.913677419
1708819704,17.95962,19832,316.9398495,1.5568125,1.900489808
1708819704,18.02739,19883,316.5100782,1.597158348,1.879602889
1708819704,18.08939981,19933,319.4931222,1.634772393,1.855382929
1708819704,18.15119982,19984,318.9871385,1.683436465,1.853424473
1708819704,18.21309996,20034,316.9129915,1.727910246,1.852344561
1708819704,18.2781899,20084,321.0327621,1.767029674,1.826602479
1708819704,18.33882999,20134,322.5410877,1.794015597,1.831784533
1708819704,18.40282989,20186,321.8223568,1.820685405,1.835636545
1708819704,18.46717,20236,323.5654807,1.832606409,1.840109983
1708819705,18.53145003,20287,326.1181263,1.844353156,1.842057418
1708819705,18.59754992,20339,329.1860372,1.846383993,1.840102563
1708819705,18.67192984,20395,330.5129514,1.85523806,1.839346814
1708819705,18.73484993,20446,334.9000516,1.903639027,1.808578805
1708819705,18.79807997,20498,343.0700686,1.925889391,1.786133042
1708819705,18.86430001,20549,351.2962351,1.942757529,1.786178755
1708819705,18.92978001,20599,352.397536,1.978492207,1.830118263
1708819705,18.99230003,20651,356.100146,1.980688269,1.822429307
1708819705,19.05523992,20701,355.7514286,1.992631245,1.813392278
1708819705,19.13244987,20754,353.3469526,2.003601881,1.800145409
1708819705,19.1890099,20805,352.9907885,1.99929771,1.799769492
1708819705,19.25747991,20857,350.365704,2.021364434,1.799466872
1708819705,19.3187499,20907,350.9672735,2.04037919,1.789266272
1708819705,19.38346004,20957,359.0159258,2.048658772,1.784478639
1708819705,19.45184994,21011,369.2555138,2.060218182,1.787142675
1708819706,19.51829982,21063,375.7573906,2.070406371,1.792853539
1708819706,19.58529997,21115,375.8201311,2.076164575,1.826241204
1708819706,19.64682984,21165,379.0990851,2.08391351,1.858706915
1708819706,19.71236992,21215,391.4455843,2.106218244,1.865342075
1708819706,19.77584004,21265,389.1290476,2.112093501,1.889273496
1708819706,19.84280992,21316,386.6987425,2.116517138,1.912122287
1708819706,19.90436983,21366,386.9315037,2.115180735,1.939017518
1708819706,19.97755003,21422,391.0357369,2.137958073,1.96348849
1708819706,20.04870987,21481,393.7974509,2.161878927,1.979310362
1708819706,20.11659002,21534,398.0995248,2.183048067,1.987093289
1708819706,20.18517995,21589,402.0682994,2.188119232,1.996165411
1708819706,20.25162983,21642,407.7336217,2.196732456,2.002375934
1708819706,20.31545997,21693,412.0837084,2.207325261,1.998256499
1708819706,20.38217998,21744,422.4410711,2.237200904,2.003331471
1708819706,20.44768,21795,431.0830918,2.281631032,2.023810255
1708819707,20.50575995,21845,434.8909284,2.30587496,2.050571674
1708819707,20.57051992,21895,438.5807097,2.329887789,2.076374798
1708819707,20.63293004,21946,436.6229435,2.331078898,2.129291584
1708819707,20.69934988,21997,428.8865682,2.325551384,2.170679175
1708819707,20.76568985,22047,420.8513769,2.33693593,2.23753517
1708819707,20.82438993,22097,413.3550837,2.33669368,2.280762137
1708819707,20.89034986,22148,411.6729162,2.333012671,2.292764512
1708819707,20.96095991,22200,412.1957092,2.345902145,2.31169727
1708819707,21.02013993,22250,412.7033076,2.356417462,2.342210586
1708819707,21.08451986,22300,415.9020337,2.380547952,2.378899645
1708819707,21.16721988,22360,418.0985822,2.413448403,2.420263418
1708819707,21.23083997,22416,417.8486054,2.439195937,2.455708083
1708819707,21.31212997,22478,415.7792338,2.447886584,2.504741233
1708819707,21.37226987,22528,412.8259097,2.459107313,2.533183366
1708819707,21.43945003,22578,410.7194393,2.474035639,2.554234257
1708819708,21.49973989,22628,402.9810371,2.48056204,2.57568201
1708819708,21.56449986,22678,390.0292749,2.474309563,2.595433545
1708819708,21.62902999,22728,388.5378848,2.516590746,2.607216979
1708819708,21.69036984,22778,384.3072644,2.543812779,2.611002404
1708819708,21.75779986,22829,388.577998,2.565565984,2.628289877
1708819708,21.81905985,22879,391.7092527,2.587366903,2.64279946
1708819708,21.88349986,22929,391.2497568,2.612787285,2.666332751
1708819708,21.94993997,22982,382.1962976,2.609905209,2.691991149


==> data/u_turn_ball.csv <==
__time,time,/ball_global/header/seq,/ball_global/point/x,/ball_global/point/y,/ball_global/point/z,/ball_global/point/x_vel,/ball_global/point/y_vel,/ball_global/point/x_ma,/ball_global/point/y_ma,/ball_global/point/x_vel_ma,/ball_global/point/y_vel_ma,/ball_global/point/direction
1708999948,0.038269997,18380,9.13234061,4.886590354,0.072458111,nan,nan,nan,nan,nan,nan,nan
1708999948,0.071490049,18381,9.128892778,4.888963782,0.065257669,-0.103787676,0.071445644,nan,nan,nan,nan,nan
1708999948,0.104860067,18382,9.133955477,4.890784779,0.081010574,0.151714003,0.054569854,nan,nan,nan,nan,nan
1708999948,0.138030052,18383,9.108765626,4.872978742,0.09593081,-0.759417015,-0.536811729,nan,nan,nan,nan,nan
1708999948,0.171770096,18384,9.133610196,4.87247863,0.080866661,0.736352626,-0.014822506,nan,nan,nan,nan,nan
1708999948,0.204900026,18385,9.061561797,4.854814149,0.10949146,-2.174722343,-0.533187996,nan,nan,nan,nan,nan
1708999948,0.237659931,18386,9.166952965,4.853834392,0.118369358,3.217077949,-0.029907199,nan,nan,nan,nan,nan
1708999948,0.271399975,18387,9.085744237,4.864625645,0.129992453,-2.406894549,0.319835179,nan,nan,nan,nan,nan
1708999948,0.30486989,18388,9.105272894,4.859633161,0.109888443,0.583468975,-0.149163331,nan,nan,nan,nan,nan
1708999948,0.338269949,18389,9.108948725,4.870713906,0.108096988,0.110054626,0.331758246,nan,nan,nan,nan,nan
1708999948,0.371629953,18390,9.10913902,4.880038489,0.105177611,0.005704286,0.279513845,nan,nan,nan,nan,nan
1708999948,0.405030012,18391,9.082250706,4.863041418,0.106887327,-0.805037919,-0.508893442,nan,nan,nan,nan,nan
1708999948,0.438319921,18392,9.08484738,4.853076786,0.078732735,0.078001835,-0.299328905,nan,nan,nan,nan,nan
1708999948,0.471539974,18393,9.098601027,4.847118739,0.050578254,0.414016407,-0.179350918,nan,nan,nan,nan,nan
1708999949,0.505120039,18394,9.066658969,4.852494237,0.06847752,-0.951220851,0.160080036,nan,nan,nan,nan,nan
1708999949,0.537859917,18395,9.063583111,4.8456797,0.092963718,-0.093948365,-0.208141796,nan,nan,nan,nan,nan
1708999949,0.571500063,18396,9.109616508,4.850976567,0.121167955,1.368406576,0.157456719,nan,nan,nan,nan,nan
1708999949,0.605269909,18397,9.109616508,4.850976567,0.121167955,0,0,nan,nan,nan,nan,nan
1708999949,0.637809992,18398,9.150638534,4.859929412,0.072485546,1.260661382,0.275132826,9.107380626,4.865151319,nan,nan,nan
1708999949,0.671880007,18399,9.106615442,4.884276921,0.125922868,-1.292135974,0.71463159,9.106094367,4.865035647,nan,nan,nan
1708999949,0.705229998,18400,9.106615442,4.884276921,0.125922868,0,0,9.106453857,4.868428041,nan,nan,nan
1708999949,0.738490105,18401,9.136082568,4.956811649,0.131561768,0.885960048,2.180832671,9.106568539,4.872962145,nan,nan,nan
1708999949,0.771630049,18402,9.136249129,4.981466869,0.064783648,0.005025989,0.743972893,9.107942714,4.878386551,nan,nan,nan
1708999949,0.804960012,18403,9.136249129,4.981466869,0.064783648,0,0,9.11171675,4.881848417,nan,nan,nan
1708999949,0.837769985,18404,9.209090904,4.941715952,0.009112902,2.220110788,-1.211549824,9.110817221,4.883988273,nan,nan,nan
1708999949,0.871469975,18405,9.043571226,4.897611252,0.102963902,-4.911564603,-1.308745195,9.107457637,4.889027113,nan,nan,nan
1708999949,0.904390097,18406,9.099761282,4.954611193,0.130638956,1.706860503,1.731462022,9.106105128,4.893804164,nan,nan,nan
1708999949,0.93866992,18407,9.058694056,4.960166666,0.164960371,-1.197999943,0.162062476,9.105789044,4.898387589,nan,nan,nan
1708999949,0.972429991,18408,9.09895121,4.951301657,0.114792734,1.192448736,-0.262588577,9.103111507,4.900137366,nan,nan,nan
1708999949,1.004430056,18409,9.055397989,4.905709452,0.078383994,-1.361035392,-1.424753512,9.099554082,4.900509536,nan,nan,nan
1708999949,1.039139986,18410,9.037990513,4.887481899,0.038079635,-0.501512852,-0.525139434,9.096814963,4.90335251,nan,nan,nan
1708999949,1.07171011,18411,9.027468323,4.919900897,0.066141197,-0.323062632,0.995359981,9.095217477,4.907477837,nan,nan,nan
1708999949,1.104850054,18412,9.052897664,4.935583322,0.088417311,0.767332045,0.473218211,9.091442876,4.911681769,nan,nan,nan
1708999949,1.138240099,18413,9.023109012,4.931197376,0.143619018,-0.892141715,-0.131354899,9.093118581,4.91576806,nan,nan,nan
1708999949,1.171839952,18414,9.100173065,4.934220049,0.111109963,2.29358304,0.0899609,9.093834471,4.91895139,nan,nan,nan
1708999949,1.204469919,18415,9.077900907,4.909346311,0.106113107,-0.682567592,-0.762297369,9.090564945,4.921420401,nan,nan,nan
1708999949,1.237999916,18416,9.04422599,4.900356785,0.12552615,-1.0043221,-0.268103991,9.08983291,4.927901232,nan,nan,nan
1708999949,1.271440029,18417,9.094975809,4.980593181,0.111921175,1.517633,2.399405648,9.08943824,4.934583539,nan,nan,nan
1708999949,1.304719925,18418,9.142745148,4.99357555,0.073689804,1.435381258,0.390096441,9.086555534,4.938786381,nan,nan,nan
1708999949,1.338380098,18419,9.048961318,4.968333766,0.096883851,-2.786195722,-0.749900602,9.083268611,4.941592957,nan,nan,nan
1708999949,1.371690035,18420,9.040876972,4.940408451,0.082622634,-0.242700729,-0.838347878,9.08069846,4.939547742,nan,nan,nan
1708999949,1.405030012,18421,9.084679544,4.915907351,0.083957309,1.313815303,-0.73488653,9.075364769,4.934974615,nan,nan,nan
1708999949,1.438610077,18422,9.029575328,4.890004328,0.125140166,-1.640980028,-0.771380967,9.071448732,4.931587775,nan,nan,nan
1708999949,1.471659899,18423,9.057928374,4.91373006,0.110598875,0.857888009,0.717877754,9.06851993,4.932773023,nan,nan,nan
1708999950,1.504509926,18424,9.150514868,4.965420905,0.044802959,2.81846021,1.573540411,9.069507562,4.9354856,nan,nan,nan
1708999950,1.537909985,18425,9.063323868,4.951862794,0.112480604,-2.610504371,-0.40593075,9.067840556,4.933275168,nan,nan,nan
1708999950,1.571959972,18426,9.066421169,4.910402568,0.106045183,0.090963353,-1.217628248,9.068226912,4.930786964,nan,nan,nan
1708999950,1.605679989,18427,9.066421169,4.910402568,0.106045183,0,0,9.066430745,4.925916742,nan,nan,nan
1708999950,1.638259888,18428,9.063027863,4.853897219,0.081841465,-0.104153362,-1.734362313,9.063691,4.924928811,nan,nan,nan
1708999950,1.671390057,18429,9.000603093,4.885950841,0.116726887,-1.884227334,0.967505539,9.066124311,4.925073697,nan,nan,nan
1708999950,1.704619884,18430,9.08665674,4.890379624,0.064297582,2.589650768,0.133277341,9.067116984,4.924797863,nan,nan,nan
1708999950,1.738349915,18431,9.047321779,4.914384201,0.126332058,-1.166170319,0.711667801,9.068662209,4.922124534,nan,nan,nan
1708999950,1.771460056,18432,9.083802172,4.882116751,0.116700813,1.101789117,-0.974548855,9.072979567,4.917945304,nan,nan,nan
1708999950,1.804929972,18433,9.109456163,4.847612782,0.115689121,0.766479097,-1.030894998,9.072340543,4.913897609,nan,nan,nan
1708999950,1.837830067,18434,9.087392577,4.853266141,0.106970121,-0.670623778,0.171834124,9.072815126,4.9110936,nan,nan,nan
1708999950,1.8724401,18435,9.087392577,4.853266141,0.106970121,0,0,9.072170315,4.910779649,nan,nan,nan
1708999950,1.90486002,18436,9.031329774,4.894077758,0.167072401,-1.729270245,1.258843853,9.069417822,4.907092626,nan,nan,nan
1708999950,1.938610077,18437,9.039925944,4.906852711,0.150551741,0.254700903,0.378516487,9.064276862,4.902756484,nan,nan,nan
1708999950,1.972229958,18438,9.039925944,4.906852711,0.150551741,0,0,9.063825093,4.899682431,nan,nan,nan
1708999950,2.004699945,18439,9.039925944,4.906852711,0.150551741,0,0,9.064836684,4.895258536,nan,nan,nan
1708999950,2.037800074,18440,9.061108797,4.851930548,0.124243523,0.639962853,-1.659273382,9.062882414,4.892585743,nan,nan,nan
1708999950,2.071719885,18441,9.045594128,4.86245149,0.1182652,-0.457392554,0.310171009,9.063683354,4.891208101,nan,nan,nan
1708999950,2.105469942,18442,9.045594128,4.86245149,0.1182652,0,0,9.0625553,4.890215085,nan,nan,nan
1708999950,2.138060093,18443,9.035367299,4.893869742,0.118968993,-0.313801216,0.964041314,9.058926949,4.886822091,nan,nan,nan
1708999950,2.171629906,18444,9.07794785,4.897561027,0.160488502,1.268417879,0.109958462,9.066456007,4.882970059,nan,nan,nan
1708999950,2.204950094,18445,9.213905034,4.874822152,0.062024542,4.080324637,-0.682435375,9.069012801,4.878894749,nan,nan,nan
1708999950,2.238130093,18446,9.117557042,4.828896369,0.00974457,-2.903797315,-1.384140578,9.074392366,4.874951306,nan,nan,nan
1708999950,2.271680117,18447,9.174012473,4.831533712,0.093432252,1.682724012,0.078609273,9.074903648,4.875340633,nan,nan,nan
1708999950,2.304919958,18448,9.073253498,4.861683764,0.167986545,-3.031271269,0.907045614,9.078226736,4.874018939,nan,nan,nan
1708999950,2.338099957,18449,9.067064853,4.859516964,0.171102018,-0.186517335,-0.065304402,9.081848667,4.87166866,nan,nan,nan
1708999950,2.371979952,18450,9.159095366,4.843374026,0.112896719,2.716367373,-0.476474037,9.085534453,4.868970856,nan,nan,nan
1708999950,2.404639959,18451,9.121037504,4.860428132,0.149159338,-1.165274153,0.522170923,9.08489103,4.868216667,nan,nan,nan
1708999950,2.438280106,18452,9.070933708,4.867032972,0.200850206,-1.489404788,0.196338024,9.08110383,4.86924111,nan,nan,nan
1708999950,2.471620083,18453,9.033712154,4.868101638,0.249374928,-1.116424106,0.032053591,9.078419809,4.869982885,nan,nan,nan
1708999951,2.505029917,18454,9.033712154,4.868101638,0.249374928,0,0,9.075735787,4.87072466,nan,nan,nan
1708999951,2.538579941,18455,9.033712154,4.868101638,0.249374928,0,0,9.075854906,4.869425854,nan,nan,nan
1708999951,2.571830034,18456,9.033712154,4.868101638,0.249374928,0,0,9.075544217,4.8674883,nan,nan,nan
1708999951,2.604609966,18457,9.033712154,4.868101638,0.249374928,0,0,9.075233527,4.865550746,nan,nan,nan
1708999951,2.637900114,18458,9.033712154,4.868101638,0.249374928,0,0,9.074922838,4.863613193,nan,nan,nan
1708999951,2.671789885,18459,9.033712154,4.868101638,0.249374928,0,0,9.073553006,4.864421747,nan,nan,nan
1708999951,2.704930067,18460,9.033712154,4.868101638,0.249374928,0,0,9.072958907,4.864704255,nan,nan,nan
1708999951,2.738290071,18461,9.033712154,4.868101638,0.249374928,0,0,9.084861725,4.870606795,nan,nan,nan
1708999951,2.771509886,18462,9.283650477,4.980502307,-0.261616682,7.523772273,3.383542895,9.097275883,4.874938424,nan,nan,nan
1708999951,2.804660082,18463,9.283650477,4.980502307,-0.261616682,0,0,9.107561015,4.879085488,nan,nan,nan
1708999951,2.838129997,18464,9.283650477,4.980502307,-0.261616682,0,0,9.111048287,4.884369495,nan,nan,nan
1708999951,2.871900082,18465,9.283650477,4.980502307,-0.261616682,0,0,9.119352959,4.891949792,nan,nan,nan
1708999951,2.905339956,18466,9.283650477,4.980502307,-0.261616682,0,0,9.124834859,4.899398222,nan,nan,nan
1708999951,2.938290119,18467,9.283650477,4.980502307,-0.261616682,0,0,9.135354708,4.905339149,nan,nan,nan
1708999951,2.971610069,18468,9.283650477,4.980502307,-0.261616682,0,0,9.146183989,4.911388416,nan,nan,nan
1708999951,3.005110025,18469,9.283650477,4.980502307,-0.261616682,0,0,9.152411745,4.91824483,nan,nan,nan
1708999951,3.037940025,18470,9.283650477,4.980502307,-0.261616682,0,0,9.160542393,4.924248539,nan,nan,nan
1708999951,3.071700096,18471,9.283650477,4.980502307,-0.261616682,0,0,9.171178232,4.929922006,nan,nan,nan
1708999951,3.105079889,18472,9.283650477,4.980502307,-0.261616682,0,0,9.183675148,4.935542039,nan,nan,nan
1708999951,3.138200045,18473,9.283650477,4.980502307,-0.261616682,0,0,9.196172064,4.941162073,nan,nan,nan
1708999951,3.171689987,18474,9.283650477,4.980502307,-0.261616682,0,0,9.20866898,4.946782106,nan,nan,nan
1708999951,3.205529928,18475,9.283650477,4.980502307,-0.261616682,0,0,9.221165896,4.95240214,nan,nan,nan
1708999951,3.238280058,18476,9.283650477,4.980502307,-0.261616682,0,0,9.233662812,4.958022173,nan,nan,nan
1708999951,3.271430016,18477,9.283650477,4.980502307,-0.261616682,0,0,9.246159729,4.963642207,nan,nan,nan
1708999951,3.30479002,18478,9.283650477,4.980502307,-0.261616682,0,0,9.258656645,4.96926224,nan,nan,nan
1708999951,3.338150024,18479,9.283650477,4.980502307,-0.261616682,0,0,9.271153561,4.974882274,0.047424543,0.028971112,0.548387367
1708999951,3.371320009,18480,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.046950297,0.028681401,0.548387367
1708999951,3.404619932,18481,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.047988174,0.027966944,0.527667662
1708999951,3.438090086,18482,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.046471034,0.027421246,0.533087353
1708999951,3.471790075,18483,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.054065204,0.032789363,0.545169208
1708999952,3.505470037,18484,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.046701678,0.032937588,0.614258356
1708999952,3.53888011,18485,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.068448901,0.038269468,0.509799438
1708999952,3.572020054,18486,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.036278122,0.03856854,0.815990091
1708999952,3.60529995,18487,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.060347067,0.035370188,0.530145734
1708999952,3.639189959,18488,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.054512377,0.036861821,0.594580543
1708999952,3.671930075,18489,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.053411831,0.033544239,0.560775314
1708999952,3.705049992,18490,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.053354788,0.030749101,0.522821071
1708999952,3.738660097,18491,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.061405168,0.035838035,0.528297432
1708999952,3.771749973,18492,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.060625149,0.038831324,0.569678534
1708999952,3.805089951,18493,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.056484985,0.040624833,0.623505689
1708999952,3.838500023,18494,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.065997194,0.039024033,0.533996672
1708999952,3.871550083,18495,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.066936677,0.041105451,0.550718754
1708999952,3.90489006,18496,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.053252611,0.039530884,0.638572666
1708999952,3.938349962,18497,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.053252611,0.039530884,0.638572666
1708999952,3.972300053,18498,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.040645998,0.036779555,0.735502063
1708999952,4.004930019,18499,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.053567357,0.029633239,0.505293521
1708999952,4.038069963,18500,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.053567357,0.029633239,0.505293521
1708999952,4.071480036,18501,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.044707757,0.007824913,0.173268568
1708999952,4.105459929,18502,9.283650477,4.980502307,-0.261616682,0,0,9.283650477,4.980502307,0.044657497,0.000385184,0.008625074
1708999952,4.138259888,18503,9.283650477,4.980502307,-0.261616682,0,0,9.289727996,4.983657227,0.044657497,0.000385184,0.008625074
1708999952,4.172499895,18504,9.40520086,5.043600712,0.123176027,3.549952049,1.842826872,9.295805515,4.986812148,0.05795591,0.030928951,0.490214303
1708999952,4.205149889,18505,9.40520086,5.043600712,0.123176027,0,0,9.306997748,4.989785713,0.107071556,0.044016403,0.390032864
1708999952,4.238240004,18506,9.507495137,5.039973607,0.169251925,3.091384753,-0.109612946,9.318189981,4.992759278,0.120916798,0.025605653,0.208679727
1708999952,4.271869898,18507,9.507495137,5.039973607,0.169251925,0,0,9.329382214,4.995732843,0.132896798,0.023985028,0.178556482
1708999952,4.305340052,18508,9.507495137,5.039973607,0.169251925,0,0,9.340574447,4.998706408,0.12097231,0.026610914,0.216526696
1708999952,4.340420008,18509,9.507495137,5.039973607,0.169251925,0,0,9.35176668,5.001679973,0.134582664,0.040858449,0.294750498
1708999952,4.371789932,18510,9.507495137,5.039973607,0.169251925,0,0,9.36493289,5.007106719,0.139597793,0.046109843,0.319022548
1708999952,4.405410051,18511,9.546974672,5.089037243,0.007978686,1.174283024,1.459353431,9.384651759,5.01438097,0.154571249,0.050749778,0.31723731
1708999952,4.438679934,18512,9.678027857,5.125987323,-0.260446735,3.939093654,1.11061647,9.397402178,5.01777946,0.186288865,0.057123761,0.297538051
1708999952,4.472019911,18513,9.538658855,5.048472095,0.095553438,-4.180236897,-2.324993446,9.410862648,5.021511208,0.153407914,0.035187375,0.225471209
1708999953,4.505219936,18514,9.552859881,5.055137283,0.094843623,0.427741425,0.200758524,9.427148112,5.026977786,0.134749497,0.036295351,0.263109874
1708999953,4.537970066,18515,9.609359746,5.089833855,0.021921532,1.72517987,1.059433108,9.442526638,5.032574869,0.158826972,0.054512656,0.330622362
1708999953,4.571650028,18516,9.591221009,5.09244397,0.056205251,-0.538561682,0.077497564,9.45849301,5.038269313,0.163484576,0.057968672,0.340750844
1708999953,4.605190039,18517,9.60297792,5.09439119,0.039870271,0.350533904,0.05805663,9.475844173,5.043284734,0.151813585,0.034555181,0.223802867
1708999953,4.638319969,18518,9.630673728,5.080810721,0.00231113,0.835975446,-0.409915415,9.48976284,5.046703681,0.145819527,0.026555063,0.180135095
1708999953,4.671780109,18519,9.562023811,5.048881243,0.222861613,-2.051692462,-0.954254166,9.505190318,5.051016806,0.15316456,0.024511527,0.158688351
1708999953,4.705120087,18520,9.592200035,5.066764825,0.196649392,0.905106296,0.536400534,9.523369962,5.056683119,0.16464263,0.038259011,0.228323928
1708999953,4.738270044,18521,9.647243364,5.093828558,0.14720043,1.660434401,0.816403261,9.541083262,5.062217421,0.168108821,0.053771909,0.309579299
1708999953,4.771379948,18522,9.637916484,5.09118835,0.194772783,-0.281694565,-0.079740733,9.558999229,5.068482601,0.181701676,0.060688312,0.322350197
1708999953,4.805229902,18523,9.641969821,5.105805897,0.104041398,0.11974424,0.431833585,9.570837677,5.07159286,0.174320238,0.05782787,0.320310052
1708999953,4.838890076,18524,9.641969821,5.105805897,0.104041398,0,0,9.583230442,5.0733695,0.146135636,0.042092466,0.280445727
1708999953,4.871670008,18525,9.653056159,5.079133519,0.224943417,0.338205033,-0.813680089,9.591072458,5.075963363,0.17562273,0.038014972,0.213169474
1708999953,4.905019999,18526,9.664335446,5.091850864,0.212535149,0.338209597,0.381329788,9.598761296,5.079933274,0.178095192,0.054004553,0.294421301
1708999953,4.938800097,18527,9.66127189,5.119371831,0.220301567,-0.090691152,0.814709507,9.607168339,5.084993717,0.177188281,0.062151648,0.337357179
1708999953,4.971659899,18528,9.675636016,5.14118246,0.199326727,0.437133675,0.663748035,9.616536033,5.089561193,0.182601151,0.086132751,0.440751443
1708999953,5.004699945,18529,9.694849016,5.131323123,0.19332813,0.581506454,-0.298405668,9.62661059,5.093116558,0.207258489,0.073473639,0.340680254
1708999953,5.039380074,18530,9.70898626,5.111080921,0.185741415,0.407646811,-0.583683008,9.634884402,5.093196739,0.185438449,0.066304036,0.343387458
1708999953,5.071399927,18531,9.712450929,5.090640848,0.204419996,0.108203776,-0.638356241,9.63706622,5.092975324,0.19818219,0.052803795,0.260391386
1708999953,5.105149984,18532,9.721664217,5.121559031,0.116021703,0.27298585,0.916092764,9.646151718,5.097646345,0.189894158,0.071710212,0.361076644
1708999953,5.138600111,18533,9.72036881,5.141892519,0.222198545,-0.03872652,0.607874762,9.656309316,5.102147831,0.181842102,0.088097909,0.451150458
1708999953,5.171279907,18534,9.756011844,5.145167003,0.188818029,1.090674923,0.100199034,9.662871597,5.103891401,0.199455089,0.087381558,0.412915132
1708999953,5.204900026,18535,9.740605353,5.124705247,0.128586661,-0.458252126,-0.608616406,9.671533096,5.103811487,0.194872567,0.081295394,0.39522169
1708999953,5.238080025,18536,9.764451004,5.090845688,0.083366829,0.718675459,-1.020481013,9.678316459,5.104066904,0.219352024,0.058502146,0.260637601
1708999953,5.271689892,18537,9.738645163,5.099499542,0.207774667,-0.767805508,0.257479567,9.6850979,5.105438301,0.20912696,0.057291776,0.267396202
1708999953,5.304860115,18538,9.766302564,5.108238663,0.173752676,0.833802082,0.263462835,9.696491562,5.109476976,0.217464981,0.059926405,0.268894263
1708999953,5.338099957,18539,9.789897045,5.129654727,0.173967846,0.709825305,0.644288983,9.705955816,5.112645773,0.224563234,0.066369295,0.28736773
1708999953,5.371769905,18540,9.781485108,5.130140764,0.122193499,-0.249835165,0.014435336,9.713117951,5.114312482,0.215665254,0.083106382,0.367812721
1708999953,5.404710054,18541,9.790486064,5.12716274,0.197860412,0.27325183,-0.09040712,9.723839607,5.115083105,0.222971698,0.0791006,0.340905702
1708999953,5.438450098,18542,9.852349607,5.106600809,0.181633604,1.833534746,-0.609422175,9.732074039,5.114612408,0.241307045,0.073006379,0.293790545
1708999953,5.471479893,18543,9.806658467,5.096391962,0.225350282,-1.38333102,-0.309079938,9.742918088,5.114163724,0.230611747,0.060275166,0.255651587
1708999954,5.504440069,18544,9.858850799,5.096832225,0.184436497,1.583496763,0.013357423,9.751013819,5.116436147,0.233762536,0.059309156,0.248472443
1708999954,5.538389921,18545,9.814970779,5.124581971,0.208274386,-1.292495178,0.817374579,9.760063423,5.118462403,0.180034338,0.074307255,0.391440106
1708999954,5.571749926,18546,9.845327517,5.132375984,0.171285146,0.909974024,0.233633448,9.768837721,5.118997357,0.218172051,0.090484996,0.393149588
1708999954,5.604680061,18547,9.836757864,5.13007092,0.202682409,-0.260237409,-0.06999862,9.779539209,5.117520183,0.198742437,0.088998917,0.421031505
1708999954,5.638180017,18548,9.889665771,5.111638964,0.167009769,1.579342582,-0.550208364,9.786542653,5.116193252,0.244848576,0.074426377,0.29509409
1708999954,5.67147994,18549,9.834917894,5.10478452,0.226436508,-1.644084192,-0.205839635,9.79684224,5.115302212,0.230272907,0.073021025,0.307075973
1708999954,5.704469919,18550,9.914978003,5.093260108,0.082181759,2.426800848,-0.349330686,9.802927289,5.117197416,0.227377242,0.074292458,0.315801757
1708999954,5.73803997,18551,9.8341519,5.128544942,0.233439443,-2.407684844,1.051080739,9.812476276,5.117234055,0.214953135,0.079581556,0.354579987
1708999954,5.772020102,18552,9.912643954,5.122291797,0.168913722,2.309939644,-0.184023564,9.822818739,5.11545294,0.252946579,0.07577794,0.291072169
1708999954,5.805759907,18553,9.927218086,5.106270222,0.171307232,0.431956616,-0.474856775,9.830087324,5.112516111,0.268430386,0.070708837,0.257565012
1708999954,5.837899923,18554,9.901383542,5.086430426,0.193524613,-0.803812419,-0.617292661,9.839525407,5.109796089,0.260392262,0.06453591,0.242945747
1708999954,5.872050047,18555,9.929367007,5.070304808,0.160275395,0.819424989,-0.472197934,9.847771207,5.108769045,0.268586512,0.059813931,0.219123181
1708999954,5.90763998,18556,9.929367007,5.070304808,0.160275395,0,0,9.860200999,5.107325535,0.268586512,0.059813931,0.219123181
1708999954,5.938129902,18557,9.987241008,5.070629349,0.115733308,1.898135423,0.010644206,9.870207899,5.106727037,0.287567866,0.059920373,0.205430052
1708999954,5.971169949,18558,9.966440555,5.096268686,0.164733013,-0.629552767,0.776007885,9.878704949,5.105246158,0.281272339,0.067680452,0.236133489
1708999954,6.004689932,18559,9.959838044,5.100037162,0.176149213,-0.196972385,0.112424759,9.886153137,5.103248667,0.279302615,0.068804699,0.241535367
1708999954,6.038800001,18560,9.930448881,5.09019093,0.21812414,-0.861597876,-0.288660571,9.893736988,5.100700379,0.270686636,0.065918094,0.23887229
1708999954,6.071890116,18561,9.942163068,5.076196996,0.219593235,0.354008652,-0.422903758,9.901512553,5.098087457,0.274226723,0.061689056,0.221272942
1708999954,6.104729891,18562,10.00786091,5.054342351,0.064811927,2.000557007,-0.665493141,9.909234283,5.0972447,0.21899457,0.021198696,0.096499438
1708999954,6.138329983,18563,9.961093063,5.07953683,0.114306231,-1.391896397,0.749833631,9.913941954,5.098156716,0.205075606,0.028697032,0.139031124
1708999954,6.171299934,18564,9.953004221,5.115072548,0.191474476,-0.245339825,1.077821377,9.920655796,5.098058801,0.202622208,0.039475246,0.192411706
1708999954,6.204669952,18565,9.949247634,5.122623659,0.190980147,-0.112573718,0.226284295,9.929451912,5.096280374,0.20149647,0.041738089,0.204251945
1708999954,6.238369942,18566,10.02124982,5.096807455,0.153030313,2.136564017,-0.766059693,9.937551852,5.094043062,0.222862111,0.034077492,0.151733141
1708999954,6.271369934,18567,9.998756663,5.085324688,0.191759619,-0.681610983,-0.347962721,9.942835738,5.091722318,0.216046001,0.030597864,0.140690933
1708999954,6.305140018,18568,9.995343491,5.065224074,0.129050568,-0.101070877,-0.595219544,9.950273563,5.091159399,0.215035292,0.024645669,0.114114277
1708999954,6.338129997,18569,9.983674411,5.093526141,0.210826447,-0.353715897,0.857898909,9.955724571,5.09106178,0.211498133,0.033224658,0.155818539
1708999954,6.371150017,18570,10.02399816,5.09130772,0.100819121,1.221190932,-0.06718412,9.965060514,5.089332697,0.223710042,0.032552817,0.144499248
1708999954,6.404819965,18571,10.02087075,5.093963296,0.095246615,-0.092884313,0.078870808,9.969498044,5.087403221,0.222781199,0.033341525,0.148557811
1708999954,6.438519955,18572,10.00139456,5.083702264,0.126393749,-0.577928658,-0.304481752,9.972322365,5.085216452,0.217001913,0.030296707,0.138718257
1708999954,6.471349955,18573,9.983704511,5.062534855,0.1394515,-0.538837923,-0.644758118,9.976438414,5.084021674,0.211613533,0.023849126,0.11222777
1708999955,6.505739927,18574,9.983704511,5.062534855,0.1394515,0,0,9.979155289,5.083633176,0.211613533,0.023849126,0.11222777
1708999955,6.538530111,18575,9.983704511,5.062534855,0.1394515,0,0,9.981872164,5.083244678,0.211613533,0.023849126,0.11222777
1708999955,6.571969986,18576,9.983704511,5.062534855,0.1394515,0,0,9.981695339,5.082839954,0.211613533,0.023849126,0.11222777
1708999955,6.605099916,18577,9.983704511,5.062534855,0.1394515,0,0,9.982558537,5.081153262,0.211613533,0.023849126,0.11222777
1708999955,6.638789892,18578,9.983704511,5.062534855,0.1394515,0,0,9.98375186,5.079278147,0.211613533,0.023849126,0.11222777
1708999955,6.67159009,18579,9.983704511,5.062534855,0.1394515,0,0,9.986414642,5.077895343,0.211613533,0.023849126,0.11222777
1708999955,6.705049992,18580,9.983704511,5.062534855,0.1394515,0,0,9.988491714,5.077212236,0.211613533,0.023849126,0.11222777
1708999955,6.737940073,18581,9.983704511,5.062534855,0.1394515,0,0,9.987283894,5.077621861,0.211613533,0.023849126,0.11222777
1708999955,6.771559954,18582,9.983704511,5.062534855,0.1394515,0,0,9.988414467,5.076771763,0.211613533,0.023849126,0.11222777
1708999955,6.804739952,18583,9.983704511,5.062534855,0.1394515,0,0,9.989949481,5.074144878,0.211613533,0.023849126,0.11222777
1708999955,6.837899923,18584,9.983704511,5.062534855,0.1394515,0,0,9.991672325,5.071140438,0.211613533,0.023849126,0.11222777
1708999955,6.871680021,18585,9.983704511,5.062534855,0.1394515,0,0,9.989795059,5.069426808,0.211613533,0.023849126,0.11222777
1708999955,6.904510021,18586,9.983704511,5.062534855,0.1394515,0,0,9.989042452,5.068287316,0.211613533,0.023849126,0.11222777
1708999955,6.938270092,18587,9.983704511,5.062534855,0.1394515,0,0,9.995353724,5.06969618,0.211613533,0.023849126,0.11222777
1708999955,6.971519947,18588,10.12156893,5.093401362,0.035996932,4.146316397,0.928320048,10.00224845,5.069689941,0.253076697,0.033132327,0.130177765
1708999955,7.005219936,18589,10.12156893,5.093401362,0.035996932,0,0,10.0062201,5.068805282,0.253076697,0.033132327,0.130177765
1708999955,7.038480043,18590,10.10343121,5.073614536,0.199897733,-0.545329575,-0.594911676,10.01171683,5.065975641,0.247623402,0.02718321,0.109338612
1708999955,7.071209908,18591,10.13080536,5.037370464,0.167676101,0.836366114,-1.107370043,10.01887316,5.064581797,0.255987063,0.01610951,0.062848074
1708999955,7.104530096,18592,10.1445212,5.055825386,0.149043831,0.411637533,0.553866083,10.026914,5.064246323,0.260103438,0.02164817,0.083037699
1708999955,7.13815999,18593,10.1445212,5.055825386,0.149043831,0,0,10.03495483,5.06391085,0.260103438,0.02164817,0.083037699
1708999955,7.172410011,18594,10.1445212,5.055825386,0.149043831,0,0,10.04299567,5.063575376,0.260103438,0.02164817,0.083037699
1708999955,7.204900026,18595,10.1445212,5.055825386,0.149043831,0,0,10.0510365,5.063239903,0.260103438,0.02164817,0.083037699
1708999955,7.238630056,18596,10.1445212,5.055825386,0.149043831,0,0,10.05907734,5.06290443,0.260103438,0.02164817,0.083037699
1708999955,7.272010088,18597,10.1445212,5.055825386,0.149043831,0,0,10.06711817,5.062568956,0.260103438,0.02164817,0.083037699
1708999955,7.30486989,18598,10.1445212,5.055825386,0.149043831,0,0,10.07515901,5.062233483,0.260103438,0.02164817,0.083037699
1708999955,7.338829994,18599,10.1445212,5.055825386,0.149043831,0,0,10.08319984,5.061898009,0.260103438,0.02164817,0.083037699
1708999955,7.371910095,18600,10.1445212,5.055825386,0.149043831,0,0,10.09124067,5.061562536,0.260103438,0.02164817,0.083037699
1708999955,7.405100107,18601,10.1445212,5.055825386,0.149043831,0,0,10.09928151,5.061227062,0.260103438,0.02164817,0.083037699
1708999955,7.438030005,18602,10.1445212,5.055825386,0.149043831,0,0,10.10732234,5.060891589,0.260103438,0.02164817,0.083037699
1708999955,7.471999884,18603,10.1445212,5.055825386,0.149043831,0,0,10.11536318,5.060556115,0.260103438,0.02164817,0.083037699
1708999956,7.505189896,18604,10.1445212,5.055825386,0.149043831,0,0,10.12340401,5.060220642,0.224603918,0.003219902,0.014334929
1708999956,7.538660049,18605,10.1445212,5.055825386,0.149043831,0,0,10.13144485,5.059885168,0.224603918,0.003219902,0.014334929
1708999956,7.571799994,18606,10.1445212,5.055825386,0.149043831,0,0,10.13948568,5.059549695,0.19369007,0.004316031,0.022279495
1708999956,7.604629993,18607,10.1445212,5.055825386,0.149043831,0,0,10.1406333,5.057670896,0.19369007,0.004316031,0.022279495
1708999956,7.63835001,18608,10.1445212,5.055825386,0.149043831,0,0,10.14178091,5.055792097,0.19369007,0.004316031,0.022279495
1708999956,7.672149897,18609,10.1445212,5.055825386,0.149043831,0,0,10.14383541,5.05490264,0.19369007,0.004316031,0.022279495
1708999956,7.705440044,18610,10.1445212,5.055825386,0.149043831,0,0,10.1445212,5.055825386,0.19369007,0.004316031,0.022279495
1708999956,7.738950014,18611,10.1445212,5.055825386,0.149043831,0,0,10.1445212,5.055825386,0.18194724,-0.010277503,-0.056426211
1708999956,7.772000074,18612,10.1445212,5.055825386,0.149043831,0,0,10.1445212,5.055825386,0.142556303,-0.021383668,-0.148891473
1708999956,7.805160046,18613,10.1445212,5.055825386,0.149043831,0,0,10.1445212,5.055825386,0.184358672,0.001866267,0.010122675
1708999956,7.838279963,18614,10.1445212,5.055825386,0.149043831,0,0,10.1445212,5.055825386,0.180081258,-0.000141319,-0.000784749
1708999956,7.871750116,18615,10.1445212,5.055825386,0.149043831,0,0,10.1445212,5.055825386,0.162829459,-0.01073565,-0.065836577
1708999956,7.904680014,18616,10.1445212,5.055825386,0.149043831,0,0,10.1445212,5.055825386,0.168215076,-0.011510625,-0.068321521
1708999956,7.938139915,18617,10.1445212,5.055825386,0.149043831,0,0,10.1445212,5.055825386,0.164709737,-0.012091192,-0.073277649
1708999956,7.9713099,18618,10.1445212,5.055825386,0.149043831,0,0,10.1445212,5.055825386,0.156349983,-0.007992038,-0.051071881
1708999956,8.00503993,18619,10.1445212,5.055825386,0.149043831,0,0,10.1445212,5.055825386,0.176866907,0.001550504,0.008766278
1708999956,8.039000034,18620,10.1445212,5.055825386,0.149043831,0,0,10.1445212,5.055825386,0.167815844,-0.003813501,-0.022720411
1708999956,8.071320057,18621,10.1445212,5.055825386,0.149043831,0,0,10.1445212,5.055825386,0.1512115,-0.011977534,-0.079045426
1708999956,8.105269909,18622,10.1445212,5.055825386,0.149043831,0,0,10.1445212,5.055825386,0.154028446,-0.011180126,-0.072457746
1708999956,8.137880087,18623,10.1445212,5.055825386,0.149043831,0,0,10.15730306,5.064374302,0.152831004,-0.015498462,-0.101063656
1708999956,8.171819925,18624,10.4001584,5.226803698,0.115785321,7.532068951,5.037687923,10.17008492,5.072923217,0.228151693,0.034878417,0.151699321
1708999956,8.205009937,18625,10.4001584,5.226803698,0.115785321,0,0,10.18346214,5.080882478,0.224769643,0.043015218,0.189088392
1708999956,8.238130093,18626,10.41206551,5.215010594,0.150458936,0.359512497,-0.356070304,10.19835981,5.088979787,0.224982672,0.035641217,0.157111989
1708999956,8.271450043,18627,10.44247474,5.217771568,0.117436166,0.912643326,0.082862489,10.21426422,5.097807502,0.235016017,0.028322747,0.11993571
1708999956,8.304929972,18628,10.46260944,5.232379701,0.10751538,0.601396138,0.436325089,10.23016864,5.106635218,0.236658641,0.026048517,0.109626604
1708999956,8.338589907,18629,10.46260944,5.232379701,0.10751538,0,0,10.24607305,5.115462934,0.230843577,0.029032574,0.125110421
1708999956,8.371949911,18630,10.46260944,5.232379701,0.10751538,0,0,10.26197746,5.12429065,0.226767108,0.034869404,0.152572461
1708999956,8.405289888,18631,10.46260944,5.232379701,0.10751538,0,0,10.27788187,5.133118365,0.225685071,0.041252966,0.180794026
1708999956,8.438040018,18632,10.46260944,5.232379701,0.10751538,0,0,10.29378628,5.141946081,0.222955212,0.032092039,0.142957502
1708999956,8.471339941,18633,10.46260944,5.232379701,0.10751538,0,0,10.3096907,5.150773797,0.223342477,0.026013291,0.115950215
1708999957,8.505559921,18634,10.46260944,5.232379701,0.10751538,0,0,10.32559511,5.159601513,0.212435728,0.025011301,0.117196322
1708999957,8.53805995,18635,10.46260944,5.232379701,0.10751538,0,0,10.34149952,5.168429228,0.217018249,0.031097465,0.142325382
1708999957,8.571670055,18636,10.46260944,5.232379701,0.10751538,0,0,10.35740393,5.177256944,0.209831495,0.041302275,0.194350872
1708999957,8.605200052,18637,10.46260944,5.232379701,0.10751538,0,0,10.38656097,5.198533524,0.21750955,0.038727479,0.176203067
1708999957,8.638040066,18638,10.72766193,5.481356977,0.038597199,8.071022442,7.581521616,10.4182571,5.220059499,0.289881754,0.111908067,0.368420622
1708999957,8.67140007,18639,10.77844374,5.486344888,-0.016318964,1.522236328,0.149517698,10.45435117,5.24411375,0.298005864,0.106960354,0.344599428
1708999957,8.705110073,18640,10.86640268,5.536910408,-0.056946931,2.609283067,1.500015292,10.4823843,5.25911575,0.326597046,0.121816154,0.357003879
1708999957,8.738320112,18641,10.70518386,5.355865389,0.133485666,-4.854520647,-5.451514796,10.51659263,5.280477518,0.275319321,0.068205077,0.242841812
1708999957,8.771389961,18642,10.8286877,5.48306075,0.102767674,3.73463574,3.846263737,10.55080095,5.301839287,0.294330331,0.112761936,0.365864871
1708999957,8.805180073,18643,10.8286877,5.48306075,0.102767674,0,0,10.57222742,5.314652139,0.308163641,0.115852736,0.359599348
1708999957,8.838429928,18644,10.8286877,5.48306075,0.102767674,0,0,10.59489878,5.325735896,0.292328674,0.115719161,0.37692621
1708999957,8.871210098,18645,10.85358565,5.448478843,0.033292273,0.759543041,-1.054964236,10.61552363,5.335732942,0.312849056,0.096995773,0.300642314
1708999957,8.904829979,18646,10.82456257,5.414951502,0.031615964,-0.863271348,-0.997247462,10.63613667,5.348658302,0.295116602,0.084686964,0.279451929
1708999957,8.938220024,18647,10.85473551,5.476278767,0.084939344,0.903650774,1.836693092,10.65785617,5.362173778,0.306755484,0.103753881,0.326150985
1708999957,8.971940041,18648,10.89699946,5.502689217,0.12277406,1.253378668,0.78322766,10.68078912,5.375683004,0.303495845,0.117088241,0.368204076
1708999957,9.004869938,18649,10.92126845,5.502564232,0.160633264,0.736989551,-0.003795487,10.70549825,5.388643448,0.327306582,0.119108683,0.349008734
1708999957,9.038180113,18650,10.95679197,5.491588577,0.149049635,1.066446514,-0.329498569,10.73216641,5.401664656,0.313703039,0.119307004,0.363425111
1708999957,9.071219921,18651,10.99597265,5.49280386,0.10334946,1.185862823,0.036782387,10.76027204,5.414777865,0.349638516,0.109164021,0.302629455
1708999957,9.105170012,18652,11.02472201,5.494643876,0.076501389,0.846812458,0.054197675,10.78981864,5.434005771,0.335007244,0.111546233,0.321420485
1708999957,9.138190031,18653,11.05354145,5.616937838,0.103645425,0.872786899,3.703630879,10.81805131,5.451539621,0.339415547,0.15333111,0.424308608
1708999957,9.171530008,18654,11.02726294,5.583056683,0.133854367,-0.788198204,-1.016232105,10.85036703,5.473721339,0.339571689,0.149341715,0.41433458
1708999957,9.205450058,18655,11.10892365,5.676014075,0.087815707,2.407446628,2.740485111,10.88079107,5.493081471,0.355451905,0.181468546,0.472035375
1708999957,9.238080025,18656,11.07109042,5.619582328,0.080783889,-1.159462711,-1.729445421,10.91088446,5.508967959,0.343857278,0.164174091,0.445444077
1708999957,9.271199942,18657,11.06447715,5.550109462,0.07605841,-0.199676527,-2.097615945,10.92976349,5.511679663,0.322879159,0.14309149,0.417162533
1708999957,9.305049896,18658,11.10524249,5.535591056,0.095075975,1.204295285,-0.428904748,10.94878265,5.516273826,0.341217639,0.131042363,0.366675415
1708999957,9.337980032,18659,11.15882699,5.578228151,0.105313355,1.627217695,1.294774337,10.96460836,5.522186988,0.35945954,0.142865859,0.378302963
1708999957,9.371850014,18660,11.18291689,5.655173655,0.143483073,0.711246318,2.271790519,10.99027002,5.536550348,0.375187982,0.16847037,0.422046339
1708999957,9.405329943,18661,11.2184171,5.643132593,0.131312638,1.060343049,-0.359650165,11.01130615,5.544017097,0.382251326,0.169102906,0.416504703
1708999957,9.4381001,18662,11.24941028,5.632395715,0.119743277,0.945774535,-0.327641946,11.036418,5.550762587,0.371703501,0.172481418,0.434459478
1708999957,9.471440077,18663,11.33092474,5.617970554,0.042999254,2.444946498,-0.432668595,11.05909064,5.555106434,0.41007193,0.160656396,0.373396796
1708999958,9.504820108,18664,11.28214052,5.569937686,0.013313795,-1.46147917,-1.438970144,11.08305932,5.562659908,0.397910537,0.135488481,0.328186499
1708999958,9.538209915,18665,11.33295906,5.599548332,0.021098495,1.52197765,0.886816926,11.10897607,5.574657653,0.41425605,0.142093807,0.330433779
1708999958,9.571959972,18666,11.34289758,5.654906412,0.08471153,0.294474169,1.640236637,11.13338417,5.583589036,0.395835152,0.16615677,0.397426124
1708999958,9.60593009,18667,11.34289758,5.654906412,0.08471153,0,0,11.15808942,5.592667143,0.402651262,0.169636397,0.398731323
1708999958,9.638139963,18668,11.39110449,5.684251354,0.176305162,1.496650111,0.91105426,11.18318541,5.598927101,0.418628472,0.184699135,0.415512299
1708999958,9.671689987,18669,11.4231883,5.627763405,0.133207492,0.956297677,-1.683693252,11.2076652,5.604716435,0.431728607,0.159283214,0.353449809
1708999958,9.704600096,18670,11.44638765,5.607375261,0.126022983,0.704930816,-0.619510072,11.23649682,5.615682016,0.426566006,0.153759954,0.345962686
1708999958,9.737869978,18671,11.57260514,5.712115467,0.070278801,3.793746248,3.148198903,11.25775229,5.62465831,0.465432312,0.184453235,0.377317133
1708999958,9.771120071,18672,11.44983138,5.674169753,0.099631486,-3.692433582,-1.141221289,11.28132614,5.629324264,0.434287263,0.17608584,0.385203853
1708999958,9.804510117,18673,11.52501854,5.710256928,0.041860105,2.25178366,1.080776439,11.30604761,5.634713173,0.462193478,0.193341185,0.396192438
1708999958,9.838180065,18674,11.5216922,5.690834852,0.062269821,-0.098792549,-0.576837125,11.32889057,5.63482876,0.461205553,0.187572814,0.386269822
1708999958,9.871449947,18675,11.56578285,5.678325833,0.093452928,1.325242151,-0.375986275,11.35381882,5.637634241,0.474457974,0.183812951,0.369611878
1708999958,9.904829979,18676,11.56965555,5.675691945,0.10869236,0.116018463,-0.078906096,11.37631045,5.642541301,0.475618159,0.18302389,0.367345679
1708999958,9.938260078,18677,11.51430958,5.648250648,0.134473491,-1.655573021,-0.82085599,11.39929426,5.64979895,0.459062429,0.174815331,0.363854171
1708999958,9.97213006,18678,11.56491883,5.680744044,0.138945708,1.494221343,0.959356754,11.42221359,5.654905902,0.474004642,0.184408898,0.371026449
1708999958,10.0046699,18679,11.61721344,5.680367182,0.133565212,1.607094872,-0.011581557,11.45833362,5.661187168,0.490075591,0.184293083,0.35969118
1708999958,10.03818011,18680,11.90531765,5.780798975,0.046645509,8.597505357,2.997050541,11.48123141,5.662115092,0.576050645,0.214263588,0.356096385
1708999958,10.07146001,18681,11.6763728,5.661691087,0.084333311,-6.879373135,-3.578973735,11.50348976,5.665137516,0.507256913,0.178473851,0.338314091
1708999958,10.10464001,18682,11.69457737,5.692844195,0.077902123,0.54866094,0.938912236,11.5162144,5.667075138,0.512743523,0.187862973,0.351198957
1708999958,10.13831997,18683,11.58541744,5.656722987,0.097355773,-3.241094407,-1.072483697,11.54758194,5.678124294,0.480332579,0.177138136,0.353308393
1708999958,10.17145991,18684,11.9094913,5.79092081,0.056068082,9.77895132,4.049428665,11.5673061,5.684681419,0.578122092,0.217632423,0.360038814
1708999958,10.20512009,18685,11.72744242,5.730690833,0.121201543,-5.408434536,-1.789353978,11.58420462,5.686589166,0.524037746,0.199738883,0.364154678
1708999958,10.23829007,18686,11.68086779,5.693061345,0.136243876,-1.40411993,-1.134444097,11.61191072,5.692458012,0.509996547,0.188394442,0.353855028
1708999958,10.27168012,18687,11.89701977,5.772283341,0.094045232,6.473544664,2.372622862,11.62725032,5.691606745,0.574731994,0.212120671,0.353568294
1708999958,10.30527997,18688,11.69789647,5.667225999,0.143388285,-5.926315147,-3.126720566,11.65078651,5.699895062,0.474005678,0.171570264,0.347288073
1708999958,10.33827996,18689,11.89391194,5.79352975,0.085300873,5.939864527,3.827387554,11.6696183,5.709543302,0.533404324,0.20984414,0.374808479
1708999958,10.37165999,18690,11.82302358,5.800340059,0.102064166,-2.123675743,0.204023454,11.68379308,5.716297142,0.517620862,0.217833491,0.398338419
1708999958,10.40500998,18691,11.85610074,5.847192273,0.070145334,0.991819188,1.404864409,11.70451134,5.724866163,0.519175393,0.242955836,0.437692657
1708999958,10.43792009,18692,11.86419645,5.845550172,0.071893025,0.24599462,-0.049896552,11.72211815,5.729871077,0.517518963,0.236918209,0.429318294
1708999958,10.47186995,18693,11.87715486,5.8103552,0.088744184,0.38169259,-1.036675026,11.73968336,5.734200959,0.521335889,0.226551459,0.40993968
1708999959,10.50451994,18694,11.87299628,5.777432494,0.112175194,-0.127368492,-1.008352713,11.75252772,5.738285351,0.520062204,0.216467932,0.394422991
1708999959,10.53780007,18695,11.82267005,5.760013672,0.144583444,-1.512200523,-0.523400059,11.76239037,5.742443332,0.504940199,0.211233931,0.396211433
1708999959,10.57121992,18696,11.76690869,5.758851579,0.156815268,-1.668510182,-0.034772538,11.78456715,5.752545658,0.488255097,0.210886206,0.407715704
1708999959,10.60518003,18697,11.95784507,5.850297158,0.137384546,5.622372248,2.692735065,11.81109039,5.763057736,0.54447882,0.237813557,0.411799935
1708999959,10.63827991,18698,12.09538378,5.890985611,0.087707498,4.155263101,1.229262855,11.8284952,5.77068012,0.586031451,0.250106185,0.403376899
1708999959,10.67133999,18699,11.96530963,5.832814855,0.097056692,-3.934477775,-1.75954674,11.83816134,5.77586749,0.546686673,0.232510718,0.402132275
1708999959,10.70444989,18700,12.09864045,5.884546377,0.019602646,4.026917025,1.562418552,11.85063169,5.783521305,0.586955843,0.248134903,0.399962353
1708999959,10.7390399,18701,11.9257797,5.81476738,0.063314579,-4.99741833,-2.017316474,11.86226068,5.790024422,0.53698166,0.227961739,0.401467617
1708999959,10.77120996,18702,11.92715712,5.822906548,0.104880663,0.04281683,0.25300444,11.89873776,5.809619476,0.537409828,0.230491783,0.405164165
1708999959,10.80455995,18703,12.31495912,6.048624072,0.056197171,11.62824936,6.768143679,11.92986532,5.827727505,0.653692322,0.29817322,0.427945678
1708999959,10.83789992,18704,12.53204257,6.153081388,0.076280865,6.511207119,3.133095681,11.97009533,5.848847033,0.718804393,0.329504177,0.429822249
1708999959,10.8721199,18705,12.53204257,6.153081388,0.076280865,0,0,11.99107312,5.859449256,0.718804393,0.329504177,0.429822249
1708999959,10.90525007,18706,12.10042365,5.905105802,0.099392146,-13.02797179,-7.484887219,12.0195245,5.879036251,0.588524675,0.254655304,0.408375467
1708999959,10.93878007,18707,12.46604731,6.164023235,0.030838609,10.90437399,7.721963406,12.05793204,5.903876112,0.697568415,0.331874938,0.444067999
1708999959,10.97152996,18708,12.46604731,6.164023235,0.030838609,0,0,12.0668877,5.916969991,0.697568415,0.331874938,0.444067999
1708999959,11.00479007,18709,12.07302512,6.055407315,0.107707259,-11.81662328,-3.265651256,12.07542856,5.924632431,0.579402182,0.299218426,0.476701992
1708999959,11.03886008,18710,11.99384064,5.95358887,0.105193486,-2.324169556,-2.988506461,12.10126489,5.940281911,0.556160487,0.269333361,0.450986823
1708999959,11.07166004,18711,12.37282744,6.160181871,-0.011391515,11.5544897,6.298574785,12.11067382,5.945782053,0.671705384,0.332319109,0.459430268
1708999959,11.10518003,18712,12.05237512,5.955553,0.077229004,-9.560036265,-6.104681744,12.12143174,5.953676806,0.576105021,0.271272292,0.440075682
1708999959,11.13814998,18713,12.09231312,5.968250262,0.090270788,1.211345483,0.385116204,12.14924049,5.976519183,0.588218476,0.275123454,0.437494436
1708999959,11.17161989,18714,12.42917136,6.234280045,0.064457917,10.06450988,7.948326811,12.15973486,5.988370539,0.688863575,0.354606722,0.475394151
1708999959,11.2051599,18715,12.03255744,5.997040796,0.210672414,-11.82509844,-7.073320759,12.18511853,6.006054205,0.57061259,0.283873514,0.46163683
1708999959,11.23777008,18716,12.27458199,6.112524899,0.137445747,7.421748362,3.54135129,12.1885808,6.008692928,0.644830074,0.319287027,0.459759359
1708999959,11.27164006,18717,12.02709058,5.903071612,0.147080187,-7.307102337,-6.184039288,12.18516614,6.009297228,0.571759051,0.257446634,0.423079434
1708999959,11.30545998,18718,12.02709058,5.903071612,0.147080187,0,0,12.19719557,6.017944676,0.571759051,0.257446634,0.423079434
1708999959,11.3385601,18719,12.20589817,6.005763816,-0.035769183,5.40202241,3.102472257,12.19701648,6.023778557,0.625779275,0.288471357,0.431946796
1708999959,11.37171006,18720,12.09505877,6.001223999,0.121474274,-3.343575679,-0.136947888,12.22000013,6.039005436,0.592343518,0.287101878,0.451323258
1708999959,11.40552998,18721,12.38545261,6.119304956,0.120095644,8.586473297,3.491461748,12.24078855,6.05225887,0.678208251,0.322016495,0.443289014
1708999959,11.43869996,18722,12.34292561,6.087975229,0.150733567,-1.282093025,-0.944520527,12.22430199,6.042318173,0.665387321,0.31257129,0.439162991
1708999959,11.4718101,18723,11.98522782,5.849810128,0.204133812,-10.80327024,-7.193116701,12.19696125,6.02715461,0.557354618,0.240640123,0.407577466
1708999960,11.50474,18724,11.98522782,5.849810128,0.204133812,0,0,12.17321548,6.013422869,0.482033929,0.190263244,0.37593707
1708999960,11.53793001,18725,12.05712711,5.878446569,0.164237093,2.16629311,0.862803024,12.16950543,6.013173708,0.50369686,0.198891274,0.376070136
1708999960,11.57187009,18726,12.02622277,5.900122588,0.162756043,-0.910555897,0.638655507,12.14946457,6.001071922,0.490996176,0.208838532,0.402155523
1708999960,11.60485005,18727,12.06523008,5.921987516,0.114359066,1.182757954,0.662976183,12.14202995,5.994612118,0.493697322,0.214639669,0.410108022
1708999960,11.63865995,18728,12.31735482,6.034827156,0.046321616,7.457127646,3.337473344,12.15647312,5.993554794,0.562254637,0.243651152,0.408919023
1708999960,11.67143011,18729,12.36188858,6.034260831,0.059777961,1.358972919,-0.017281728,12.16950601,5.99412129,0.575844366,0.243478335,0.400022454
1708999960,11.70438004,18730,12.25449837,5.964918779,0.125663669,-3.259193874,-2.104467354,12.16358955,5.984358135,0.543252428,0.222433661,0.388624642
1708999960,11.73809004,18731,12.25449837,5.964918779,0.125663669,0,0,12.17694794,5.986774466,0.543252428,0.222433661,0.388624642
1708999960,11.77122998,18732,12.31954275,6.003879619,0.118651959,1.962718701,1.175646063,12.17820534,5.983626576,0.562879615,0.234190122,0.394271706
1708999960,11.8052001,18733,12.11746112,5.905292471,0.157439688,-5.948805303,-2.902172497,12.16243634,5.966234598,0.503391562,0.205168397,0.387017027
1708999960,11.83863997,18734,12.11379138,5.886440472,0.159287864,-0.109741455,-0.563758143,12.16451937,5.95880388,0.502294147,0.199530815,0.378123925
1708999960,11.87125993,18735,12.07421804,5.848426446,0.171386049,-1.213163352,-1.165360902,12.17414708,5.956269079,0.490162514,0.187877206,0.366023744
1708999960,11.90500998,18736,12.46713622,6.061828881,0.081164747,11.6420029,6.323025744,12.18024961,5.956389764,0.606582543,0.251107464,0.392491858
1708999960,11.93811011,18737,12.14914117,5.905485306,0.142302443,-9.607063477,-4.723352295,12.20128798,5.963537532,0.510511908,0.203873941,0.379947613
1708999960,11.97129989,18738,12.44785806,6.046026965,0.089304323,9.000267251,4.234486007,12.21338598,5.965550689,0.519804356,0.170403585,0.316782669
1708999960,12.00535011,18739,12.44785806,6.046026965,0.089304323,0,0,12.22835678,5.964514781,0.504581993,0.168908408,0.323024274
1708999960,12.03836989,18740,12.39447487,5.980505838,0.095519677,-1.616703382,-1.98429932,12.23456825,5.961151417,0.462322128,0.134065262,0.28224115
1708999960,12.07163,18741,12.50968204,6.052037683,0.079347266,3.463824082,2.150679748,12.23762967,5.956577621,0.545505575,0.210087207,0.367616699
1708999960,12.10507011,18742,12.40415389,5.996499309,0.132893169,-3.155735732,-1.66083108,12.26251614,5.968251946,0.476601861,0.155016259,0.314460852
1708999960,12.13799,18743,12.48295718,6.083296609,0.103415974,2.39378959,2.636621811,12.27589823,5.974294248,0.500539757,0.181382477,0.347655411
1708999960,12.17118001,18744,12.25286975,5.970656169,0.13159638,-6.93243027,-3.393805546,12.29085045,5.982997619,0.431215454,0.147444421,0.329465259
1708999960,12.20450997,18745,12.35617146,6.05251399,0.082610816,3.099364956,2.455983175,12.30642412,5.989805974,0.454613673,0.182553896,0.38184902
1708999960,12.2379601,18746,12.33769628,6.03628969,0.103158173,-0.552320126,-0.485029505,12.31645063,5.993414598,0.457723185,0.187676075,0.389115128
1708999960,12.2715199,18747,12.26576024,5.994160002,0.126314952,-2.143518138,-1.255361713,12.3138709,5.99138124,0.427251496,0.156755527,0.351644174
1708999960,12.30506992,18748,12.26576024,5.994160002,0.126314952,0,0,12.31080962,5.988003044,0.41471771,0.14892325,0.344754597
1708999960,12.33852005,18749,12.300663,5.966696908,0.124383449,1.043426737,-0.821016062,12.31657547,5.992199097,0.417782081,0.140751045,0.324957674
1708999960,12.37152004,18750,12.36981521,6.048839831,0.145089894,2.09552215,2.489180239,12.33387941,6.00546916,0.428072838,0.168937833,0.375883568
1708999960,12.40490007,18751,12.60057724,6.230320049,0.079219898,6.913176231,5.436790141,12.35009187,6.018953304,0.485345972,0.22293791,0.430592324
1708999960,12.4381001,18752,12.64379187,6.273562489,0.043258014,1.301644306,1.302481956,12.37097055,6.033536016,0.48989429,0.235420753,0.447970291
1708999960,12.47175002,18753,12.53503487,6.19694672,0.047682858,-3.232013627,-2.276848474,12.37742608,6.039222204,0.448846285,0.17561596,0.372949962
1708999961,12.50488997,18754,12.24290198,6.000164232,0.105421781,-8.815127663,-5.937923503,12.39557992,6.054735297,0.36857699,0.126399046,0.33036968
1708999961,12.53849006,18755,12.43729476,6.158688309,0.036985231,5.785483908,4.717965845,12.3956485,6.063052313,0.402357363,0.146173853,0.348468233
1708999961,12.57216001,18756,12.46850776,6.228169193,0.025912318,0.927028404,2.063587383,12.41023642,6.07817557,0.423222274,0.184104181,0.410315106
1708999961,12.60532999,18757,12.44089971,6.207950452,0.051755853,-0.832320369,-0.609549388,12.40988851,6.086271745,0.416895836,0.198984847,0.445324163
1708999961,12.63892007,18758,12.44089971,6.207950452,0.051755853,0,0,12.40598208,6.090224173,0.404852883,0.203273894,0.465320795
1708999961,12.67202997,18759,12.36972948,6.125075534,0.122340074,-2.1495151,-2.503025319,12.40278353,6.095382763,0.367085555,0.165295897,0.4230972
1708999961,12.70538998,18760,12.33050395,6.08367764,0.124755496,-1.175824887,-1.240943693,12.39793599,6.101945158,0.348214843,0.130168555,0.357732933
1708999961,12.73846006,18761,12.41273127,6.183285586,0.102697109,2.48645664,3.012026158,12.39432886,6.111671757,0.362475979,0.163885319,0.424621657
1708999961,12.7715199,18762,12.33201119,6.191031274,0.139244774,-2.441635531,0.234292967,12.38571543,6.117047491,0.328601878,0.169504668,0.476235974
1708999961,12.80476999,18763,12.31068861,6.190811302,0.136205239,-0.641278866,-0.006615681,12.38697429,6.12591437,0.297739625,0.173765197,0.528284292
1708999961,12.83794999,18764,12.278047,6.147993737,0.084721509,-0.983773659,-1.29046308,12.37939093,6.126329757,0.30251668,0.175250268,0.525065667
1708999961,12.87247992,18765,12.20450423,6.060821747,0.115444117,-2.129826791,-2.524534223,12.38113885,6.133033955,0.265998635,0.141136756,0.487820665
1708999961,12.90458012,18766,12.3726547,6.170373639,0.066079291,5.238299761,3.412810263,12.38648357,6.141844637,0.315436891,0.158862492,0.466544889
1708999961,12.93808007,18767,12.3726547,6.170373639,0.066079291,0,0,12.38526414,6.146176147,0.315436891,0.158862492,0.466544889
1708999961,12.97157001,18768,12.2413715,6.080790214,0.132833325,-3.920078686,-2.674935369,12.38095269,6.149911791,0.261269603,0.123002596,0.440006123
1708999961,13.00480008,18769,12.21443413,6.041409771,0.138944691,-0.810632358,-1.185084563,12.37487239,6.152097031,0.243600303,0.127988683,0.483764008
1708999961,13.03827,18770,12.24820911,6.092544648,0.124440854,1.009114453,1.527786054,12.35736354,6.144450185,0.246642139,0.149461644,0.544809233
1708999961,13.07206988,18771,12.2504002,6.077383112,0.087559828,0.064825378,-0.448567746,12.33769395,6.134641216,0.209352931,0.113493978,0.496771584
1708999961,13.10504007,18772,12.2504002,6.077383112,0.087559828,0,0,12.32260069,6.127058751,0.246277267,0.124906191,0.469372792
1708999961,13.13783002,18773,12.23316964,6.045297434,0.051873667,-0.52548296,-0.978521712,12.32055489,6.129570261,0.2185046,0.104313209,0.445401392
1708999961,13.17149997,18774,12.20198602,6.05039443,0.106156487,-0.926155815,0.151381157,12.31133177,6.127991951,0.210230968,0.111595392,0.488000725
1708999961,13.20450997,18775,12.25283224,6.12712211,0.12615507,1.540327779,2.324376855,12.30054799,6.122939597,0.212381824,0.138599023,0.578196343
1708999961,13.23915005,18776,12.25283224,6.12712211,0.12615507,0,0,12.29343867,6.118748208,0.211221639,0.139388084,0.583312991
1708999961,13.27130008,18777,12.29871336,6.124122672,0.091403491,1.427094158,-0.09329503,12.28632936,6.114556819,0.242048311,0.146663694,0.544766457
1708999961,13.30536008,18778,12.29871336,6.124122672,0.091403491,0,0,12.28039469,6.111897457,0.227106098,0.137070126,0.543026484
1708999961,13.33876991,18779,12.25103616,6.071888297,0.121824455,-1.427041083,-1.563443304,12.27680849,6.113362255,0.196764738,0.121551509,0.553369174
1708999961,13.37203002,18780,12.25877988,6.112973603,0.085646022,0.232823042,1.235272704,12.26911092,6.109846656,0.113117915,0.10393373,0.743110028
1708999961,13.40551996,18781,12.25877988,6.112973603,0.085646022,0,0,12.26219247,6.105125144,0.181911646,0.139723468,0.654974914
1708999961,13.43809009,18782,12.19364231,6.096601037,0.080083861,-1.999917409,-0.502686541,12.25513005,6.096691916,0.156425863,0.12530748,0.675390759
1708999961,13.47167993,18783,12.16944023,6.022146726,0.105088373,-0.720517871,-2.216572362,12.24969972,6.090399565,0.181631628,0.113866593,0.559971261
1708999962,13.50567007,18784,12.16944023,6.022146726,0.105088373,0,0,12.2500056,6.088664512,0.083842115,0.073372307,0.718900628
1708999962,13.53814006,18785,12.21062181,6.02612069,0.130533046,1.268296664,0.122388827,12.24105463,6.080767252,0.150609427,0.092489735,0.55072503
1708999962,13.57189989,18786,12.19363543,6.012428442,0.135863022,-0.5031536,-0.405578109,12.23473973,6.075646662,0.15961909,0.099778395,0.55867348
1708999962,13.60460997,18787,12.24635666,6.067961837,0.103979704,1.61177319,1.697745618,12.23450521,6.074786669,0.111001376,0.093029622,0.697541466
1708999962,13.63839006,18788,12.23668113,6.063590338,0.107677318,-0.286427005,-0.12941052,12.23496628,6.074593414,0.167400257,0.123002723,0.633690341
1708999962,13.67156005,18789,12.22365549,6.037544681,0.115542789,-0.392693516,-0.785217511,12.23322464,6.070983662,0.104074677,0.076876672,0.636209334
1708999962,13.70511007,18790,12.21337636,6.020349617,0.108896165,-0.306382232,-0.512520231,12.23201444,6.068314043,0.122247612,0.069711235,0.518254328
1708999962,13.73795009,18791,12.22619608,6.02399073,0.085656914,0.390368824,0.110874263,12.22880356,6.064316448,0.116233108,0.056771334,0.454346039
1708999962,13.77180004,18792,12.18618273,5.99743121,0.115920643,-1.182080033,-0.784625088,12.22917858,6.064836822,0.101952361,0.049424048,0.451394324
1708999962,13.80483007,18793,12.2406699,6.055704899,0.09403925,1.649625205,1.764263884,12.23065175,6.06498067,0.114631688,0.077433437,0.594091479
1708999962,13.83879995,18794,12.2314495,6.053271408,0.102613959,-0.271428689,-0.071636726,12.22896348,6.059335411,0.113191086,0.086800597,0.654198253
1708999962,13.87207007,18795,12.21906677,6.014216924,0.113146072,-0.372187717,-1.173860629,12.22712542,6.052773501,0.124591214,0.080295992,0.572481794
1708999962,13.90539002,18796,12.21607105,5.995883903,0.13522626,-0.089907698,-0.55021154,12.22517644,6.049942467,0.140377239,0.075141601,0.491474292
1708999962,13.93834996,18797,12.25973374,6.067501988,0.05296671,1.324719948,2.172882748,12.22322745,6.047111432,0.097400716,0.069943078,0.622768064
1708999962,13.97197008,18798,12.25973374,6.067501988,0.05296671,0,0,12.21862966,6.043078739,0.055848085,0.05765045,0.801276904
1708999962,14.00479007,18799,12.15908037,5.991234432,0.131481216,-3.066831221,-2.323814115,12.21394927,6.038175923,0.06452455,0.052007776,0.678398074
1708999962,14.03780007,18800,12.16517195,6.014917285,0.099242699,0.184537413,0.717444805,12.20996644,6.034373082,0.026100754,0.043558039,1.030952139
1708999962,14.07140994,18801,12.17912325,6.036916774,0.074540022,0.415095328,0.654554421,12.21317544,6.033556114,0.080225891,0.070276748,0.719388103
1708999962,14.10485005,18802,12.25782235,6.080261691,0.016536152,2.353434244,1.296195407,12.21536409,6.032960392,0.103332065,0.080708657,0.663085685
1708999962,14.13876009,18803,12.21321321,6.010232272,0.09155171,-1.315514225,-2.065152946,12.21782596,6.033100885,-0.026105571,-0.007624309,-2.857439053
1708999962,14.17174006,18804,12.2186777,6.024956587,0.080510036,0.165691176,0.446462353,12.22045611,6.037209327,-0.089560731,-0.034490642,-2.773988896
1708999962,14.20525002,18805,12.26322482,6.108289529,0.005295402,1.329369537,2.486811145,12.22025695,6.039095715,-0.076267035,-0.009622531,-3.01608687
1708999962,14.23808002,18806,12.18965219,6.050156211,0.10169758,-2.241018276,-1.770737679,12.21579446,6.035730203,0.0316025,0.047518964,0.983913606
1708999962,14.2715199,18807,12.15710679,6.000651587,0.139576844,-0.9732511,-1.480406748,12.21643848,6.036607929,-0.087173751,-0.044504737,-2.669557285
1708999962,14.30474997,18808,12.24956159,6.081144865,0.100820438,2.782263173,2.422302391,12.21461786,6.035290116,-0.059351119,-0.020281713,-2.812309433
1708999962,14.33814001,18809,12.18724314,6.011188427,0.071024658,-1.866378417,-2.095128907,12.21272294,6.03456704,0.040151329,-0.00857649,-0.210441578
1708999962,14.37140012,18810,12.17547788,6.005888083,0.167353991,-0.353734849,-0.159360387,12.21067359,6.036080596,0.059855676,0.019714971,0.318183949
1708999962,14.40491009,18811,12.1852092,6.054261855,0.023702023,0.290400737,1.443563572,12.20944325,6.037722759,-0.052785213,-0.028835141,-2.641615303
1708999962,14.43813992,18812,12.16157579,6.030274462,0.105012622,-0.71121068,-0.721863248,12.20499268,6.035202478,0.035703043,0.024993044,0.610743146
1708999962,14.47192001,18813,12.15165856,6.005299292,0.13145578,-0.293582107,-0.739345869,12.20294618,6.033781156,0.020653767,0.013748423,0.587306591
1708999963,14.50447989,18814,12.19051946,6.024844964,0.086799528,1.193520983,0.600299264,12.20198782,6.033247902,-0.068056122,-0.059731852,-2.421243846
1708999963,14.53787994,18815,12.19989963,6.003551851,0.21629543,0.280842993,-0.637517399,12.2009643,6.036988066,0.053003292,0.004626181,0.087060391
1708999963,14.57136011,18816,12.19560071,6.070687176,0.014293534,-0.128401976,2.005226527,12.19775765,6.037147325,-0.022498211,-0.010735066,-2.69638995
1708999963,14.60459995,18817,12.19560071,6.070687176,0.014293534,0,0,12.194551,6.037306585,0.050572812,0.051105327,0.790635372
1708999963,14.63832998,18818,12.19560071,6.070687176,0.014293534,0,0,12.19637702,6.041279222,0.050572812,0.051105327,0.790635372
1708999963,14.67161012,18819,12.19560071,6.070687176,0.014293534,0,0,12.19789846,6.044067717,-0.003447412,0.020080604,1.740817578
1708999963,14.70475006,18820,12.19560071,6.070687176,0.014293534,0,0,12.19872233,6.045756237,0.029988345,0.021450083,0.620907987
1708999963,14.73861003,18821,12.19560071,6.070687176,0.014293534,0,0,12.19561125,6.045277511,-0.055876388,-0.013464535,-2.905130681
1708999963,14.77175999,18822,12.19560071,6.070687176,0.014293534,0,0,12.19473062,6.048300256,-0.043055458,-0.004019329,-3.048510046
1708999963,14.80528998,18823,12.19560071,6.070687176,0.014293534,0,0,12.19357677,6.050586786,0.064977244,0.067911838,0.807477602
1708999963,14.83839989,18824,12.19560071,6.070687176,0.014293534,0,0,12.19019557,6.048706668,0.064977244,0.067911838,0.807477602
1708999963,14.8719101,18825,12.19560071,6.070687176,0.014293534,0,0,12.19049299,6.049733216,0.043314313,0.059283807,0.93981007
1708999963,14.90483999,18826,12.19560071,6.070687176,0.014293534,0,0,12.19241769,6.053234996,0.052419872,0.052897252,0.789930919
1708999963,14.93896008,18827,12.19560071,6.070687176,0.014293534,0,0,12.18733131,6.050394028,0.040592293,0.046267491,0.850642887
1708999963,14.9716301,18828,12.14783397,6.024325508,0.259779961,-1.462097054,-1.419089061,12.18536085,6.051050882,-0.048599954,-0.001298134,-3.114888412
1708999963,15.00465012,18829,12.14783397,6.024325508,0.259779961,0,0,12.1836574,6.052074985,-0.062189683,-0.001125316,-3.123499726
1708999963,15.03833008,18830,12.14140898,6.026370149,0.26429726,-0.190765963,0.06070794,12.18146739,6.0506804,-0.031505404,0.020526437,2.564148838
1708999963,15.07161999,18831,12.14140898,6.026370149,0.26429726,0,0,12.18045905,6.050485184,-0.031505404,0.020526437,2.564148838
1708999963,15.1045599,18832,12.14140898,6.026370149,0.26429726,0,0,12.17994657,6.051538727,-0.051132591,0.008769976,2.971730996
1708999963,15.1391201,18833,12.14140898,6.026370149,0.26429726,0,0,12.17749105,6.051614986,0.008355462,0.037791701,1.353204195
1708999963,15.1726799,18834,12.14140898,6.026370149,0.26429726,0,0,12.17456652,6.052755901,0.009452876,0.043429282,1.356477797
1708999963,15.20563006,18835,12.14140898,6.026370149,0.26429726,0,0,12.17185693,6.05054005,0.02158451,0.055082892,1.197331108
1708999963,15.23862004,18836,12.14140898,6.026370149,0.26429726,0,0,12.16914734,6.048324198,-0.094835519,-0.008147366,-3.05589259
1708999963,15.27164006,18837,12.14140898,6.026370149,0.26429726,0,0,12.16643776,6.046108347,0.001235116,0.039086157,1.539207017
1708999963,15.30491996,18838,12.14140898,6.026370149,0.26429726,0,0,12.16372817,6.043892496,-0.088767557,-0.003258703,-3.104898613
1708999963,15.33806992,18839,12.14140898,6.026370149,0.26429726,0,0,12.16101858,6.041676644,-0.088767557,-0.003258703,-3.104898613
1708999963,15.37145996,18840,12.14140898,6.026370149,0.26429726,0,0,12.158309,6.039460793,-0.072600523,0.01658429,2.917013897
1708999963,15.40514994,18841,12.14140898,6.026370149,0.26429726,0,0,12.15559941,6.037244942,-0.107238764,-0.004922507,-3.095722539
1708999963,15.43846011,18842,12.14140898,6.026370149,0.26429726,0,0,12.15288983,6.03502909,-0.075681407,0.011685803,2.98839466
1708999963,15.4718101,18843,12.14140898,6.026370149,0.26429726,0,0,12.15018024,6.032813239,-0.099619302,-0.014680415,-2.995280555
1708999964,15.5049901,18844,12.14140898,6.026370149,0.26429726,0,0,12.14747065,6.030597388,-0.030295,0.019257641,2.575356867
1708999964,15.53829002,18845,12.14140898,6.026370149,0.26429726,0,0,12.14476107,6.028381536,-0.061288649,-0.005302191,-3.055295723
1708999964,15.57199001,18846,12.14140898,6.026370149,0.26429726,0,0,12.14205148,6.026165685,-0.055765448,-0.000451896,-3.133489321
1708999964,15.60554004,18847,12.14140898,6.026370149,0.26429726,0,0,12.14173023,6.026267917,-0.034330267,0.012101721,2.802684571
1708999964,15.63835001,18848,12.14140898,6.026370149,0.26429726,0,0,12.14140898,6.026370149,-0.034330267,0.012101721,2.802684571
1708999964,15.67275,18849,12.14140898,6.026370149,0.26429726,0,0,12.14654705,6.042571532,-0.044764534,0.020311882,2.715625077
1708999964,15.70520997,18850,12.24417047,6.350397816,0.227264759,3.165791281,9.982377279,12.15248812,6.062569807,-0.034061843,0.095243852,1.914250225
1708999964,15.7384901,18851,12.26023029,6.426335642,0.061847861,0.482564822,2.281776724,12.1580466,6.082638633,-0.098367957,0.063693718,2.566973572
1708999964,15.7714901,18852,12.25257866,6.427746665,0.212356769,-0.231867576,0.042758273,12.16342678,6.104872752,-0.113703076,0.051096481,2.7192501
1708999964,15.80523992,18853,12.24901242,6.471052542,0.188109515,-0.105666934,1.28314394,12.1689288,6.128013988,-0.082439609,0.086696405,2.331031912
1708999964,15.83835006,18854,12.25144954,6.489194863,0.176530974,0.073606454,0.547938517,12.17434148,6.150886129,0.006447732,0.151555026,1.528278129
1708999964,15.87157989,18855,12.24966247,6.483812967,0.182315889,-0.053779089,-0.161959781,12.17992537,6.175979602,-0.051944898,0.102755769,2.038848636
1708999964,15.90517998,18856,12.25308677,6.52823961,0.060545364,0.101913417,1.322217976,12.18671553,6.200349542,-0.060196047,0.095342075,2.133962618
1708999964,15.93797994,18857,12.27721229,6.513768943,0.109719703,0.735535043,-0.44117941,12.19453215,6.225540929,-0.044517493,0.097025775,2.000961795
1708999964,15.9716301,18858,12.29774134,6.530197887,0.186375999,0.610072879,0.488227812,12.20277146,6.253489188,-0.038416765,0.101908053,1.931297174
1708999964,16.00478005,18859,12.30619507,6.585335336,0.161774494,0.255014864,1.663273972,12.21026216,6.282137093,-0.014371465,0.143571046,1.67056401
1708999964,16.03831005,18860,12.29122305,6.599328244,0.17002419,-0.446526096,0.417325022,12.21707535,6.310197674,-0.007078477,0.160153733,1.614965595
1708999964,16.07148004,18861,12.27767271,6.587581765,0.109617574,-0.408512032,-0.354129712,12.22436688,6.338759646,-0.036028164,0.126492175,1.848273843
1708999964,16.10500002,18862,12.28723958,6.597609604,0.107852823,0.285407987,0.299160053,12.23206766,6.367431291,-0.008757729,0.127140845,1.639569794
1708999964,16.13825989,18863,12.29542462,6.59980304,0.189581518,0.246093566,0.065948424,12.23998444,6.402191032,0.000115996,0.127866486,1.569889163
1708999964,16.17172003,18864,12.29974462,6.721564971,0.034436737,0.129108844,3.639014391,12.2481369,6.436123676,0.011244821,0.177161261,1.507409126
1708999964,16.20469999,18865,12.30445815,6.70502302,0.140745189,0.142921034,-0.501575836,12.25601866,6.469312371,0.033972299,0.197390845,1.400359299
1708999964,16.23827004,18866,12.29904418,6.690144059,0.103846267,-0.161273814,-0.443221294,12.26654664,6.510042649,-0.020023437,0.158830529,1.696202687
1708999964,16.27120996,18867,12.35196859,6.840975698,0.096107422,1.606695159,4.578992268,12.27546683,6.544494706,-0.003956485,0.204620452,1.590129644
1708999964,16.30473995,18868,12.31981276,6.715411294,0.160670637,-0.959016987,-3.744838695,12.28507282,6.580035969,0.025654132,0.193921419,1.439268688
1708999964,16.33834004,18869,12.33352887,6.737195411,0.136252498,0.408216466,0.648335079,12.28944606,6.600882813,0.03784262,0.212255615,1.394362195
1708999964,16.37170005,18870,12.33163516,6.767334699,0.137076312,-0.05676587,0.903455604,12.29227731,6.618879034,0.027183817,0.206012311,1.43960186
1708999964,16.40468001,18871,12.31685535,6.786260058,0.127221452,-0.448145177,0.573844207,12.29593692,6.638694923,0.022054111,0.21623643,1.469157045
1708999964,16.4382,18872,12.32577077,6.824064458,0.091009209,0.26597323,1.127816566,12.29846486,6.65261109,0.024713844,0.227514596,1.462595257
1708999964,16.47206998,18873,12.29957139,6.749375872,0.145170247,-0.773528062,-2.205155893,12.30297854,6.673598683,0.022233393,0.215248254,1.46786948
1708999965,16.5044899,18874,12.34172313,6.90894673,0.035792648,1.30018026,4.922000363,12.30659537,6.689123336,0.044496753,0.262954446,1.40316583
1708999965,16.53807998,18875,12.32199891,6.794306022,0.150245518,-0.587203722,-3.412933461,12.31290103,6.707930462,0.023221438,0.205581343,1.458318084
1708999965,16.57177997,18876,12.37919999,6.904382122,0.072253015,1.697361928,3.266354085,12.317792,6.728486455,0.040195058,0.238244884,1.403657087
1708999965,16.60484004,18877,12.37503181,6.9248888,0.080352041,-0.126078983,0.620285377,12.3212234,6.752494461,0.024663326,0.245380688,1.470622292
1708999965,16.63807011,18878,12.36636929,7.01035801,0.044670892,-0.26068317,2.572044236,12.32275145,6.767864182,0.022056495,0.27110113,1.489616212
1708999965,16.67124009,18879,12.33675598,6.892729758,0.128161912,-0.89277443,-3.546226196,12.32587084,6.78454644,0.027399161,0.251273301,1.462184162
1708999965,16.7049799,18880,12.35361101,6.932973407,0.120055754,0.499559126,1.192764541,12.32961335,6.800492242,0.030066522,0.25084822,1.451505988
1708999965,16.73862004,18881,12.35252293,6.906497804,0.13390513,-0.032344693,-0.787024162,12.33541836,6.819842926,0.029743075,0.242977978,1.448991723
1708999965,16.77189994,18882,12.40333964,6.984623279,0.079015991,1.526948999,2.347527336,12.34174668,6.841102348,0.065011739,0.271480117,1.335751163
1708999965,16.80516005,18883,12.42199105,7.024991487,0.061623912,0.560774153,1.213712402,12.34694346,6.853892089,0.077824659,0.305782965,1.321577983
1708999965,16.83829999,18884,12.40368023,6.977359799,0.1073956,-0.55253027,-1.437289506,12.35252375,6.869335822,0.072299357,0.29141007,1.327605021
1708999965,16.87159991,18885,12.41606394,7.013897676,0.11525923,0.371884077,1.09723618,12.35732354,6.884575392,0.063335231,0.301158543,1.363511768
1708999965,16.90459991,18886,12.39503997,6.994935453,0.137838104,-0.63709,-0.574612818,12.36021137,6.894301539,0.061995867,0.299468196,1.366660095
1708999965,16.93781996,18887,12.40972519,7.035498639,0.139250268,0.442058937,1.221045302,12.3648815,6.912229001,0.050298724,0.294701193,1.40174823
1708999965,16.97184992,18888,12.41321545,7.073960527,0.122695554,0.102564329,1.130236063,12.36904777,6.931175072,0.054188638,0.307297659,1.396251506
1708999965,17.00485992,18889,12.41685422,7.116116833,0.086131734,0.110232354,1.277076825,12.37352833,6.949031869,0.059217896,0.327920602,1.392135759
1708999965,17.03814006,18890,12.42124637,7.124470648,0.070857726,0.131975106,0.25101502,12.37795057,6.964902104,0.06360147,0.335555955,1.383477832
1708999965,17.07122993,18891,12.40530015,7.103664757,0.089378528,-0.481906396,-0.628769197,12.3820794,6.97953603,0.054878717,0.32815952,1.40509781
1708999965,17.10488009,18892,12.40834732,7.116742981,0.09434932,0.090554399,0.388652654,12.38621291,6.994004189,0.067605062,0.339892297,1.374457313
1708999965,17.13823009,18893,12.38224158,7.038739046,0.149147485,-0.78278081,-2.338948576,12.38976247,7.004316761,0.043281002,0.298860173,1.426975969
1708999965,17.17178011,18894,12.41271427,7.115198168,0.127750962,0.908276359,2.278959059,12.3955263,7.023788507,0.055078052,0.322366131,1.401574739
1708999965,17.20506001,18895,12.43727569,7.183740948,0.104168988,0.738025655,2.059584915,12.39723989,7.037165252,0.066180186,0.354700586,1.386336869
1708999965,17.23861003,18896,12.41347162,7.171917014,0.112940181,-0.70950986,-0.352427033,12.4012046,7.052495996,0.059984164,0.356678431,1.404181071
1708999965,17.27139997,18897,12.45432612,7.231503678,0.090553938,1.245946165,1.817223941,12.40534221,7.061951236,0.059196426,0.353121843,1.404703305
1708999965,17.30486989,18898,12.4491214,7.199462822,0.107102654,-0.155504405,-0.957303035,12.4122314,7.079338965,0.057641382,0.343548813,1.404562443
1708999965,17.33839989,18899,12.47453977,7.240484335,0.088073586,0.758078437,1.22342717,12.41624072,7.092062716,0.095890479,0.379021226,1.323000823
1708999965,17.37186003,18900,12.43379758,7.187448427,0.115969003,-1.217633578,-1.585047403,12.42102282,7.108156901,0.081868769,0.355996303,1.344755634
1708999965,17.40489006,18901,12.44816474,7.228381512,0.098525382,0.43497266,1.239268781,12.42407048,7.1217369,0.082067542,0.361843447,1.347765473
1708999965,17.43806005,18902,12.46429303,7.256223242,0.090040828,0.48623138,0.839365041,12.42513323,7.130725022,0.063395514,0.357275143,1.395182488
1708999965,17.47199988,18903,12.44324599,7.204753937,0.135715677,-0.620128032,-1.516486824,12.4287068,7.146544441,0.070349376,0.362761805,1.379246773
1708999966,17.50477004,18904,12.47515155,7.293748175,0.081843465,0.973616241,2.715709597,12.4316935,7.160988144,0.078428626,0.385454277,1.370065857
1708999966,17.5385201,18905,12.475798,7.302771732,0.102542615,0.01915404,0.267364177,12.43461716,7.174606016,0.065326471,0.363259807,1.392864165
1708999966,17.57189989,18906,12.45351316,7.267292908,0.133482024,-0.667614745,-1.062883379,12.43677137,7.187984908,0.081060507,0.37033835,1.355312381
1708999966,17.60451007,18907,12.45280936,7.303076473,0.103450967,-0.021582218,1.09731271,12.43800997,7.20064115,0.090577195,0.396115545,1.345997592
1708999966,17.63825989,18908,12.43798756,7.327085372,0.079020671,-0.439166787,0.711378579,12.43728507,7.209587546,0.058362896,0.379006307,1.418007217
1708999966,17.67211008,18909,12.40235604,7.295044742,0.084165956,-1.052623929,-0.946542102,12.43672416,7.219275005,0.066500441,0.390492175,1.402115548
1708999966,17.70479012,18910,12.41002835,7.318219827,0.087613636,0.23477052,0.70915106,12.43827412,7.232463176,0.072385494,0.399177289,1.391408936
1708999966,17.73815989,18911,12.43629936,7.367428185,0.064934584,0.787269735,1.474638812,12.43996686,7.244373895,0.077354184,0.399488042,1.37953003
1708999966,17.77189994,18912,12.44220199,7.354957348,0.100591074,0.174944317,-0.36961525,12.44384998,7.2632483,0.086215734,0.403010522,1.360043843
1708999966,17.80503988,18913,12.45990395,7.416227147,0.087992522,0.534157877,1.848820457,12.44460264,7.278165755,0.094493134,0.428892185,1.353941687
1708999966,17.83792996,18914,12.42776761,7.413547278,0.088449723,-0.97708306,-0.081479552,12.44332299,7.288961652,0.072787094,0.422074397,1.400025116
1708999966,17.87260008,18915,12.41168254,7.399658889,0.096706099,-0.463946188,-0.400586701,12.4430779,7.298859294,0.065339202,0.424443704,1.418054545
1708999966,17.90545011,18916,12.40856993,7.369869846,0.104150055,-0.09475212,-0.906819355,12.44133805,7.30477528,0.065675701,0.395323245,1.406168257
1708999966,17.93826008,18917,12.41952914,7.349823395,0.117766839,0.334020726,-0.610986569,12.44047802,7.313601525,0.069015908,0.389213379,1.395299016
1708999966,17.97166991,18918,12.43192068,7.375987729,0.086003239,0.370895033,0.783132809,12.43755714,7.318393805,0.072724858,0.397044707,1.389639016
1708999966,18.00458002,18919,12.41612231,7.336329933,0.118207648,-0.480046101,-1.205033833,12.43667338,7.32583788,0.067924397,0.384994369,1.396163892
1708999966,18.0385201,18920,12.41612231,7.336329933,0.118207648,0,0,12.43507126,7.331235301,0.067924397,0.384994369,1.396163892
1708999966,18.0715301,18921,12.41612231,7.336329933,0.118207648,0,0,12.43276018,7.338205061,0.067924397,0.384994369,1.396163892
1708999966,18.10462999,18922,12.41807142,7.395618442,0.144305853,0.058885694,1.791199578,12.43170898,7.351882778,0.068513254,0.402906365,1.402359922
1708999966,18.13801003,18923,12.42222193,7.478308268,0.082612504,0.124341073,2.477223694,12.42794705,7.356099689,0.069756665,0.427678602,1.40911471
1708999966,18.1714499,18924,12.39991307,7.378086392,0.15741134,-0.667133574,-2.997077321,12.42388477,7.369000423,0.063085329,0.397707829,1.413484667
1708999966,18.20461988,18925,12.39455246,7.560786414,0.043935193,-0.161610287,5.507993131,12.4179267,7.37410048,0.061469226,0.45278776,1.435863967
1708999966,18.23779011,18926,12.33435158,7.369294044,0.152061799,-1.814906921,-5.77301906,12.41180429,7.37835136,0.043320157,0.395057569,1.46157739
1708999966,18.27191997,18927,12.33036125,7.388094078,0.127808887,-0.116916096,0.550838298,12.40642297,7.381401795,0.042150996,0.400565952,1.465953563
1708999966,18.30552006,18928,12.33036125,7.388094078,0.127808887,0,0,12.40282323,7.386054262,0.056771967,0.414756843,1.434761593
1708999966,18.33800006,18929,12.33036125,7.388094078,0.127808887,0,0,12.40047851,7.393452657,0.056771967,0.414756843,1.434761593
1708999966,18.37180996,18930,12.36313382,7.466187737,0.10489633,0.96931875,2.309786749,12.3969435,7.404358584,0.068372814,0.437247631,1.41568155
1708999966,18.40479994,18931,12.3655991,7.585546714,0.024807381,0.074728145,3.618037265,12.39311335,7.415888052,0.069120095,0.473428004,1.42582145
1708999966,18.43828011,18932,12.3655991,7.585546714,0.024807381,0,0,12.38575621,7.421222365,0.069120095,0.473428004,1.42582145
1708999966,18.47138,18933,12.31276106,7.5229134,0.095531354,-1.596320713,-1.892251424,12.38000588,7.426690671,0.053156888,0.454505489,1.454369817
1708999967,18.50515008,18934,12.31276106,7.5229134,0.095531354,0,0,12.3750598,7.432853396,0.053156888,0.454505489,1.454369817
1708999967,18.53814006,18935,12.31276106,7.5229134,0.095531354,0,0,12.37026936,7.440505574,0.053156888,0.454505489,1.454369817
1708999967,18.57179999,18936,12.31276106,7.5229134,0.095531354,0,0,12.36493096,7.449160074,0.053156888,0.454505489,1.454369817
1708999967,18.60521007,18937,12.31276106,7.5229134,0.095531354,0,0,12.35958335,7.452224311,0.053156888,0.454505489,1.454369817
1708999967,18.63857007,18938,12.32496851,7.437272457,0.188837707,0.365930755,-2.56717455,12.35432205,7.460803959,0.056816196,0.428833744,1.439073459
1708999967,18.67137003,18939,12.31089636,7.50792289,0.12140464,-0.429029487,2.153979243,12.34900015,7.471315185,0.052525901,0.450373536,1.454693426
1708999967,18.70479989,18940,12.30968433,7.546554457,0.08935076,-0.03625591,1.155600622,12.34465217,7.479836523,0.052163342,0.461929543,1.458347807
1708999967,18.73810005,18941,12.32916267,7.506756706,0.173406786,0.584932325,-1.195121915,12.33953199,7.48542239,0.058012665,0.449978323,1.44258033
1708999967,18.77117991,18942,12.3156678,7.507335782,0.17986616,-0.40794822,0.017505395,12.33396939,7.49088221,0.053933183,0.450153377,1.451554037
1708999967,18.80523992,18943,12.31097004,7.587504656,0.121444808,-0.137925972,2.353753684,12.32761861,7.496505277,0.052553923,0.473690914,1.460302601
1708999967,18.83813,18944,12.27289741,7.490547744,0.18835211,-1.157571827,-2.947907454,12.32142973,7.491658954,0.040978205,0.44421184,1.478807437
1708999967,18.87145996,18945,12.27077481,7.463859953,0.195810514,-0.063684445,-0.800714762,12.31808507,7.499112312,0.04034136,0.436204692,1.478576014
1708999967,18.90493011,18946,12.26745834,7.518361204,0.171726842,-0.099087396,1.628353951,12.31601906,7.510050288,0.039350486,0.452488232,1.484049909
1708999967,18.93864012,18947,12.2890412,7.606853598,0.11006366,0.640250774,2.62510732,12.31399945,7.518838562,0.045752994,0.478739305,1.475515961
1708999967,18.97178006,18948,12.28996891,7.563859541,0.146179005,0.027993714,-1.297348667,12.31080858,7.525437005,0.046032931,0.465765818,1.47228347
1708999967,19.00457001,18949,12.2665438,7.520062947,0.190464104,-0.714399077,-1.335671265,12.30424553,7.533817316,0.03888894,0.452409105,1.485047437
1708999967,19.03888988,18950,12.23187298,7.63379396,0.122639945,-1.010225855,3.313853258,12.29894782,7.534035178,-0.002871231,0.385723865,1.578239937
1708999967,19.07168007,18951,12.25964485,7.589903942,0.144941142,0.846956666,-1.338510634,12.29440934,7.529727107,0.000772687,0.349520992,1.568585627
1708999967,19.10483003,18952,12.27482946,7.499385294,0.211931318,0.45805817,-2.730580912,12.29450279,7.529167519,0.007671945,0.3217876,1.5469592
1708999967,19.13814998,18953,12.31463018,7.511721651,0.09319213,1.194501192,0.370239361,12.29387422,7.528726836,0.020673626,0.312658554,1.504770384
1708999967,19.17159009,18954,12.30018953,7.514099745,0.171045595,-0.431836199,0.071115017,12.29250387,7.527839873,0.0156192,0.307890319,1.520110025
1708999967,19.20488,18955,12.28535409,7.505174127,0.177366506,-0.44564374,-0.268117817,12.29028388,7.526081455,0.011700553,0.306828739,1.532680971
1708999967,19.23818994,18956,12.26836128,7.487745039,0.209707309,-0.510142318,-0.52323985,12.28769131,7.524435034,0.005579996,0.28837416,1.551448895
1708999967,19.27140999,18957,12.26090962,7.48998499,0.226341819,-0.224312125,0.067427683,12.28475545,7.527875558,-0.004018476,0.293460231,1.584488897
1708999967,19.30517006,18958,12.26625127,7.506082925,0.22308704,0.158223902,0.476833579,12.28353699,7.52860185,-0.008536966,0.293346289,1.599890122
1708999967,19.33853006,18959,12.2865272,7.522448748,0.200083401,0.607791667,0.490582224,12.28237913,7.527396565,-0.005009198,0.281619371,1.588581572
1708999967,19.37200999,18960,12.2865272,7.522448748,0.200083401,0,0,12.28024736,7.528181167,-0.000543937,0.277446121,1.572756837
1708999967,19.40468001,18961,12.2865272,7.522448748,0.200083401,0,0,12.27879033,7.528936815,0.003541184,0.280987418,1.558194353
1708999967,19.43864012,18962,12.2865272,7.522448748,0.200083401,0,0,12.27756819,7.52568402,0.000687104,0.277995818,1.568324699
1708999967,19.47209001,18963,12.2865272,7.522448748,0.200083401,0,0,12.27824968,7.52727907,-0.001773832,0.277336334,1.577192199
1708999968,19.50533009,18964,12.2865272,7.522448748,0.200083401,0,0,12.2790373,7.53020851,-0.00306492,0.24094619,1.583515993
1708999968,19.53846002,18965,12.2865272,7.522448748,0.200083401,0,0,12.27999074,7.530412887,-0.004494131,0.245961948,1.589065944
1708999968,19.57210994,18966,12.2865272,7.522448748,0.200083401,0,0,12.27986504,7.526192645,-0.002881393,0.250394161,1.582303246
1708999968,19.60522008,18967,12.2865272,7.522448748,0.200083401,0,0,12.27969295,7.524122105,-0.018948344,0.204604238,1.663142658
1708999968,19.63831997,18968,12.2865272,7.522448748,0.200083401,0,0,12.27699477,7.524740681,-0.009358174,0.242052625,1.609438816
1708999968,19.67181993,18969,12.21258007,7.532434464,0.277518621,-2.207379651,0.298081431,12.27747804,7.526223408,-0.035514135,0.238550089,1.718585812
1708999968,19.70495009,18970,12.24153836,7.663448511,0.169428051,0.87407637,3.954525031,12.27657271,7.529900637,-0.026205713,0.269060783,1.667887093
1708999968,19.73857999,18971,12.24153836,7.663448511,0.169428051,0,0,12.2753344,7.536426344,-0.021724261,0.263322341,1.65311055
1708999968,19.77170992,18972,12.25006315,7.629899432,0.19154596,0.257313855,-1.012651672,12.27123426,7.542333651,-0.021810855,0.241917659,1.660711405
1708999968,19.80505991,18973,12.23262746,7.629867797,0.187557858,-0.522809452,-0.000948576,12.26677447,7.548909736,-0.019303669,0.263959732,1.643797484
1708999968,19.83807993,18974,12.21099381,7.645621452,0.194537507,-0.655167683,0.477094048,12.26262424,7.555024872,-0.038857148,0.219510669,1.745998511
1708999968,19.87122989,18975,12.20234934,7.627476841,0.234227508,-0.26076864,-0.547349409,12.25932364,7.562011462,-0.035592798,0.248166509,1.713247926
1708999968,19.90485001,18976,12.20234934,7.627476841,0.234227508,0,0,12.25639563,7.568886055,-0.052566417,0.215502968,1.810048587
1708999968,19.93855,18977,12.20234934,7.627476841,0.234227508,0,0,12.25320053,7.574955751,-0.051305627,0.209300115,1.811185739
1708999968,19.97258997,18978,12.20234934,7.627476841,0.234227508,0,0,12.24899164,7.580207155,-0.048698795,0.183579672,1.830097457
1708999968,20.00477004,18979,12.20234934,7.627476841,0.234227508,0,0,12.24478274,7.58545856,-0.039771051,0.219041934,1.750407839
1708999968,20.03841996,18980,12.20234934,7.627476841,0.234227508,0,0,12.24057385,7.590709965,-0.044766642,0.207114289,1.783666291
1708999968,20.07155991,18981,12.20234934,7.627476841,0.234227508,0,0,12.23636496,7.595961369,-0.044443195,0.21498453,1.774652103
1708999968,20.10472012,18982,12.20234934,7.627476841,0.234227508,0,0,12.23215606,7.601212774,-0.059712685,0.191509257,1.873043817
1708999968,20.13815999,18983,12.20234934,7.627476841,0.234227508,0,0,12.22794717,7.606464178,-0.065320427,0.179372133,1.920031068
1708999968,20.17162991,18984,12.20234934,7.627476841,0.234227508,0,0,12.22373828,7.611715583,-0.059795124,0.193745028,1.870149724
1708999968,20.20520997,18985,12.20234934,7.627476841,0.234227508,0,0,12.21952938,7.616966988,-0.063513965,0.182772666,1.905244503
1708999968,20.23807001,18986,12.20234934,7.627476841,0.234227508,0,0,12.21532049,7.622218392,-0.057143065,0.188518794,1.86510939
1708999968,20.27157998,18987,12.20234934,7.627476841,0.234227508,0,0,12.2111116,7.627469797,-0.061563654,0.176308341,1.906742003
1708999968,20.30519009,18988,12.20234934,7.627476841,0.234227508,0,0,12.21060006,7.632221916,-0.062589298,0.165005981,1.93334492
1708999968,20.33845997,18989,12.20234934,7.627476841,0.234227508,0,0,12.20864061,7.630423332,-0.063691621,0.152235212,1.967043382
1708999968,20.37134004,18990,12.20234934,7.627476841,0.234227508,0,0,12.20668116,7.628624749,-0.065011372,0.149725062,1.980437794
1708999968,20.4052701,18991,12.20234934,7.627476841,0.234227508,0,0,12.20429547,7.628503619,-0.060192308,0.156012754,1.939016147
1708999968,20.43889999,18992,12.20234934,7.627476841,0.234227508,0,0,12.19922859,7.631212552,-0.061097852,0.152126228,1.952703664
1708999968,20.47249007,18993,12.13128993,7.684046455,0.289755105,-2.115487965,1.68411668,12.1952434,7.633133802,-0.074424924,0.19235688,1.939968097
1708999969,20.50541997,18994,12.13128993,7.684046455,0.289755105,0,0,12.19169043,7.635962283,-0.083507687,0.16956729,2.028406007
1708999969,20.53839993,18995,12.13128993,7.684046455,0.289755105,0,0,12.18813746,7.638790764,-0.090887944,0.148971441,2.118611508
1708999969,20.57248998,18996,12.13128993,7.684046455,0.289755105,0,0,12.18458449,7.641619245,-0.083792845,0.152495711,2.07323771
1708999969,20.60558009,18997,12.13128993,7.684046455,0.289755105,0,0,12.18103152,7.644447725,-0.096252307,0.134323471,2.192557421
1708999969,20.63888001,18998,12.13128993,7.684046455,0.289755105,0,0,12.17747855,7.647276206,-0.094697263,0.143896502,2.152839719
1708999969,20.6719799,18999,12.13128993,7.684046455,0.289755105,0,0,12.17392558,7.650104687,-0.102278047,0.13166223,2.231243367
1708999969,20.70508003,19000,12.13128993,7.684046455,0.289755105,0,0,12.17037261,7.652933167,-0.090101712,0.147512704,2.11912388
1708999969,20.73821998,19001,12.13128993,7.684046455,0.289755105,0,0,12.16681964,7.655761648,-0.094451438,0.135120016,2.180863496
1708999969,20.77183008,19002,12.13128993,7.684046455,0.289755105,0,0,12.16326666,7.658590129,-0.099313752,0.126726366,2.235510603
1708999969,20.80519009,19003,12.13128993,7.684046455,0.289755105,0,0,12.15971369,7.661418609,-0.093112472,0.141891234,2.151534696
1708999969,20.83780003,19004,12.13128993,7.684046455,0.289755105,0,0,12.14730877,7.670807502,-0.102848634,0.114734138,2.301623518
1708999969,20.87152004,19005,11.95425088,7.815254696,0.21107451,-5.25026683,3.891109196,12.13490385,7.680196395,-0.155542843,0.150971588,2.371107052
1708999969,20.90533996,19006,11.95425088,7.815254696,0.21107451,0,0,12.11923448,7.694082295,-0.148866695,0.161600422,2.315202729
1708999969,20.9384799,19007,11.88896207,7.905194844,-0.082778312,-1.970094394,2.713950236,12.10607114,7.706063265,-0.168351817,0.177766797,2.328999595
1708999969,20.97197008,19008,11.93908243,7.867096243,0.179724924,1.496568845,-1.137605143,12.0932094,7.718079914,-0.148994461,0.15927696,2.322851507
1708999969,21.00480008,19009,11.94511448,7.867809823,0.171319016,0.183735912,0.021735608,12.07952211,7.730683408,-0.136630862,0.168959737,2.25079507
1708999969,21.03840995,19010,11.92860355,7.879546711,0.169333651,-0.491252421,0.349209563,12.06432012,7.744082027,-0.143891092,0.165360322,2.286882474
1708999969,21.07189012,19011,11.89830958,7.895449222,0.183868343,-0.904833219,0.474982982,12.04623036,7.759770912,-0.160812121,0.155363764,2.37342483
1708999969,21.10516,19012,11.84055422,7.941254542,0.140388872,-1.735965384,1.376780439,12.03255918,7.771605399,-0.179921218,0.172827721,2.376300976
1708999969,21.13830996,19013,11.85786625,7.920736188,0.140052423,0.522233813,-0.618955619,12.0182847,7.786047354,-0.180040459,0.14814996,2.453061096
1708999969,21.17133999,19014,11.84580037,7.972885561,0.174958469,-0.365300304,1.578847279,12.00401022,7.800489309,-0.173922631,0.164753228,2.383262151
1708999969,21.20633006,19015,11.84580037,7.972885561,0.174958469,0,0,11.98655028,7.813376156,-0.169283169,0.168759095,2.35774481
1708999969,21.23814011,19016,11.782091,7.941783386,0.117193292,-2.002806346,-0.977746813,11.96610798,7.8268343,-0.188363712,0.168049821,2.413128179
1708999969,21.27168012,19017,11.72244398,7.953209336,0.076544358,-1.778384085,0.340666267,11.94699591,7.839736315,-0.20948776,0.177566349,2.438480997
1708999969,21.30468988,19018,11.74904864,7.942086754,0.111208076,0.805963448,-0.336948284,11.92540101,7.854976697,-0.205137076,0.166365538,2.460182144
1708999969,21.33822989,19019,11.69939175,7.988854108,0.055729747,-1.480526989,1.394375076,11.90552049,7.870231286,-0.215141885,0.192359627,2.412043523
1708999969,21.37173009,19020,11.73367969,7.989138223,0.082290241,1.023514486,0.008480994,11.88322183,7.887029747,-0.20490674,0.192444437,2.387547659
1708999969,21.40517998,19021,11.68531658,8.020015675,0.061354685,-1.44583764,0.923095771,11.85980513,7.904664225,-0.219365116,0.201675395,2.398184092
1708999969,21.43822002,19022,11.66295608,8.036736022,0.059874512,-0.676769762,0.506063159,11.83650181,7.921234367,-0.226721671,0.188824031,2.447142588
1708999969,21.47140002,19023,11.66522352,8.015449295,0.104915892,0.068337553,-0.641552954,11.81436453,7.937703067,-0.227281706,0.157636264,2.535193713
1708999970,21.50444007,19024,11.68854421,8.013420453,0.11185042,0.705830954,-0.061405537,11.80426307,7.94672348,-0.213552061,0.186992982,2.422404914
1708999970,21.53786993,19025,11.75222172,7.995662958,0.135416346,1.904809353,-0.53118664,11.79251935,7.958039386,-0.192887864,0.126601185,2.560769178
1708999970,21.57129002,19026,11.71937654,8.041572816,0.157858499,-0.982797473,1.373720358,11.78393349,7.964066327,-0.18456677,0.198068579,2.320922764
1708999970,21.60487008,19027,11.71724476,8.025733657,0.09186638,-0.063483508,-0.471683463,11.77278599,7.971620928,-0.184032444,0.187843361,2.345947026
1708999970,21.63817,19028,11.71613251,8.018188276,0.183221851,-0.033400981,-0.226588562,11.76089227,7.978911052,-0.184366454,0.185577475,2.352920974
1708999970,21.6717999,19029,11.70724016,8.013612305,0.155929762,-0.264417973,-0.136068528,11.74576854,7.989017616,-0.187010633,0.18421679,2.363720309
1708999970,21.70496011,19030,11.62612882,8.081677979,0.101333086,-2.44604422,2.052630969,11.73181077,8.000187275,-0.221164263,0.181645232,2.45399001
1708999970,21.73807001,19031,11.61915427,8.118842409,0.095373776,-0.210648477,1.122456727,11.72059015,8.00917239,-0.224018029,0.156689427,2.531235863
1708999970,21.77125001,19032,11.61614174,8.120956838,0.086130013,-0.09079355,0.06372601,11.70935857,8.017490722,-0.224925965,0.157326687,2.531229281
1708999970,21.80472994,19033,11.63323471,8.087102824,0.105723307,0.51054378,-1.011173381,11.69823034,8.021205771,-0.20385732,0.166137468,2.457790475
1708999970,21.83821011,19034,11.62323567,8.047186553,0.131462538,-0.298655592,-1.19223621,11.68573005,8.024746752,-0.206843876,0.154215105,2.500937387
1708999970,21.87169003,19035,11.59579462,8.043705172,0.10470568,-0.819627108,-0.103984149,11.67641523,8.029842841,-0.215040147,0.153175264,2.522652581
1708999970,21.90586996,19036,11.59579462,8.043705172,0.10470568,0,0,11.67235312,8.034184798,-0.215040147,0.153175264,2.522652581
1708999970,21.93792009,19037,11.6412017,8.040048476,0.196960434,1.41675182,-0.114093016,11.66572804,8.041126373,-0.200872629,0.152034334,2.493709644
1708999970,21.97127008,19038,11.61654705,8.080918252,0.143747273,-0.739270087,1.225480907,11.66011285,8.045623427,-0.211924637,0.189960888,2.41079193
1708999970,22.00486994,19039,11.58708803,8.078795179,0.133829674,-0.876760201,-0.06318696,11.65394557,8.049435163,-0.216401944,0.167789226,2.482058247
1708999970,22.03815007,19040,11.61033417,8.065372955,0.150441676,0.698499074,-0.403310444,11.64665328,8.053601238,-0.209054394,0.152200116,2.51229423
1708999970,22.07101989,19041,11.53947064,8.103337169,0.11413286,-2.155884334,1.154986976,11.6383373,8.060385621,-0.236462561,0.175701205,2.502560674
1708999970,22.10476995,19042,11.49663657,8.172423691,0.061251835,-1.269155373,2.04700442,11.63382528,8.065790648,-0.245074632,0.195996195,2.46700975
1708999970,22.1379199,19043,11.57498312,8.123549825,0.121867239,2.363398738,-1.47432699,11.62755414,8.073323958,-0.220061385,0.157715388,2.51975417
1708999970,22.17143989,19044,11.56312132,8.164086658,0.079853319,-0.353872421,1.209333088,11.61838295,8.080781154,-0.212024391,0.199287794,2.387150367
1708999970,22.20488,19045,11.56879806,8.144806876,0.084792859,0.169758413,-0.576546608,11.61120262,8.083572212,-0.209689963,0.201529475,2.376036492
1708999970,22.23779988,19046,11.57576982,8.097393971,0.144531668,0.21177963,-1.440251453,11.60175684,8.088716547,-0.206581292,0.170843421,2.450601754
1708999970,22.27198005,19047,11.52832925,8.128620365,0.122601805,-1.387955941,0.913582174,11.59166306,8.096028015,-0.22686336,0.15372817,2.546042178
1708999970,22.30521989,19048,11.51425679,8.164417622,0.083827792,-0.423361244,1.076938307,11.5819306,8.104668049,-0.231376909,0.177471039,2.487286557
1708999970,22.33851004,19049,11.51259101,8.186412991,0.092403383,-0.050038225,0.660717029,11.57625371,8.109904799,-0.224733301,0.197434922,2.420766917
1708999970,22.37207007,19050,11.51259101,8.186412991,0.092403383,0,0,11.57040661,8.115156788,-0.214631042,0.16429639,2.488255913
1708999970,22.40572,19051,11.50221232,8.223882176,0.074851977,-0.308431251,1.113499642,11.56553432,8.117922256,-0.226184921,0.188816492,2.44599641
1708999970,22.43859005,19052,11.51869592,8.176266203,0.179956582,0.501477789,-1.448612734,11.55693802,8.122913166,-0.225750725,0.201636174,2.412557962
1708999970,22.47182012,19053,11.46130872,8.186921024,0.120988154,-1.726965968,0.320637934,11.5503151,8.127192273,-0.254965397,0.20114016,2.473661682
1708999971,22.50582004,19054,11.49077735,8.132768692,0.075064889,0.866726451,-1.592719395,11.54588304,8.131517854,-0.24197977,0.184501816,2.490159702
1708999971,22.53850007,19055,11.50715328,8.130216794,0.175252512,0.501098989,-0.078087382,11.54223535,8.136140815,-0.232512343,0.18640212,2.465823906
1708999971,22.5729599,19056,11.52284079,8.136164392,0.204234746,0.455240493,0.172595106,11.53391877,8.145035392,-0.222858515,0.19336047,2.426947645
1708999971,22.60637999,19057,11.47487015,8.217940014,0.08918348,-1.435383328,2.446900113,11.52749597,8.148392555,-0.234969227,0.217155194,2.395574852
1708999971,22.63817,19058,11.48809117,8.148061518,0.150444113,0.415885997,-2.198127525,11.52123808,8.152933732,-0.232392606,0.190405583,2.455177433
1708999971,22.67126989,19059,11.46193022,8.169618717,0.109859858,-0.790363654,0.651277059,11.51337022,8.157908989,-0.246374159,0.192012531,2.479568519
1708999971,22.70576,19060,11.45297679,8.164878093,0.116938154,-0.259594127,-0.137448793,11.5112243,8.162214442,-0.2489701,0.190638043,2.488114885
1708999971,22.73814011,19061,11.49655235,8.189446221,0.196806736,1.345750833,0.758741338,11.51122009,8.163065568,-0.235512592,0.198225457,2.441950596
1708999971,22.77135992,19062,11.49655235,8.189446221,0.196806736,0,0,11.50808921,8.165496842,-0.235512592,0.198225457,2.441950596
1708999971,22.80567002,19063,11.51236545,8.172175308,0.202049212,0.46088761,-0.503376936,11.50473098,8.166303741,-0.230903716,0.193191687,2.444884667
1708999971,22.83854008,19064,11.49595675,8.180224623,0.190176595,-0.499198967,0.244882881,11.49972596,8.168462646,-0.235895706,0.195640516,2.44920877
1708999971,22.87216997,19065,11.4686978,8.187984978,0.184520099,-0.810557216,0.230757668,11.48648039,8.181192121,-0.244001278,0.197948093,2.460024418
1708999971,22.90545988,19066,11.31085833,8.351983484,0.029663667,-4.741360671,4.926372766,11.48313731,8.184298845,-0.291414884,0.247211821,2.438077228
1708999971,22.9386301,19067,11.46146771,8.19075484,0.150621605,4.540499882,-4.860644397,11.47961896,8.188398589,-0.246009886,0.198605377,2.462412388
1708999971,22.97135997,19068,11.44388972,8.246412492,0.19412849,-0.537062628,1.700515523,11.46536326,8.207107663,-0.251380512,0.215610532,2.432641932
1708999971,23.00556993,19069,11.22747701,8.560594478,-0.09414273,-6.326014704,9.183933159,11.45110756,8.225816737,-0.292566862,0.304469049,2.336261669
1708999971,23.0381701,19070,11.22747701,8.560594478,-0.09414273,0,0,11.44732762,8.223364037,-0.301307626,0.264923799,2.420362382
1708999971,23.07181001,19071,11.42661353,8.174828165,0.197806861,5.919650796,-11.46751918,11.44096104,8.223223931,-0.242111118,0.150248607,2.5861802
1708999971,23.10460997,19072,11.39136436,8.173464079,0.165290461,-1.074671128,-0.041588039,11.43899562,8.222249139,-0.255430968,0.159959243,2.582107341
1708999971,23.13802004,19073,11.42200025,8.167425189,0.183964132,0.916965753,-0.180750594,11.43622962,8.22542146,-0.241033216,0.158161223,2.560885092
1708999971,23.17174006,19074,11.4354574,8.196215106,0.198875631,0.399084876,0.853792999,11.43417807,8.228590609,-0.23049069,0.161928213,2.529166107
1708999971,23.20646,19075,11.46612234,8.193599791,0.186008644,0.883208324,-0.075326023,11.43134215,8.231462379,-0.219050921,0.166648447,2.491231186
1708999971,23.23836994,19076,11.46612234,8.193599791,0.186008644,0,0,11.42584006,8.232052208,-0.219050921,0.166648447,2.491231186
1708999971,23.27156997,19077,11.36482826,8.229736578,0.165858217,-3.051023749,1.088456456,11.4212616,8.233552786,-0.249561158,0.177533011,2.52326935
1708999971,23.30542994,19078,11.39652212,8.178073086,0.227953119,0.936027409,-1.525798517,11.41821258,8.234928107,-0.240200884,0.162275026,2.547444318
1708999971,23.33854008,19079,11.40094967,8.19712513,0.22087408,0.133721875,0.575414178,11.41693796,8.237602298,-0.238863665,0.168029168,2.528553541
1708999971,23.37161994,19080,11.42748442,8.218361915,0.21183069,0.802142149,0.641985335,11.41367223,8.240170654,-0.230842244,0.174449021,2.494449276
1708999971,23.40528989,19081,11.43123771,8.240813345,0.201634123,0.11147299,0.666809128,11.40988254,8.243690519,-0.229727514,0.181117112,2.473965174
1708999971,23.4379499,19082,11.42075862,8.259843531,0.170999072,-0.320853852,0.582675449,11.40531634,8.245850687,-0.232936053,0.186943867,2.465296056
1708999971,23.47143006,19083,11.42104145,8.215378655,0.208869654,0.00844769,-1.328096281,11.40102872,8.247660207,-0.232851576,0.173662904,2.5007789
1708999972,23.50447011,19084,11.41020435,8.216415022,0.229214422,-0.327998898,0.031366992,11.39810405,8.249081709,-0.236131565,0.173976574,2.506607379
1708999972,23.53838992,19085,11.41020435,8.216415022,0.229214422,0,0,11.40186433,8.245699237,-0.236131565,0.173976574,2.506607379
1708999972,23.57152009,19086,11.38606405,8.284334048,0.199775582,-0.728650049,2.050065726,11.39940517,8.249262432,-0.243418065,0.194477231,2.467496375
1708999972,23.60477996,19087,11.41228444,8.262018738,0.23415623,0.788349143,-0.67093798,11.39664823,8.25202987,-0.235534574,0.187767851,2.468562169
1708999972,23.63792992,19088,11.38875093,8.301761255,0.188667662,-0.709910661,1.198870738,11.40541728,8.234932838,-0.24263368,0.199756559,2.452814194
1708999972,23.67167997,19089,11.40285795,8.218653828,0.233317488,0.417985159,-2.462438633,11.41284625,8.219734568,-0.238453829,0.175132172,2.508118709
1708999972,23.7046299,19090,11.37605652,8.25662908,0.151738139,-0.813398693,1.15251389,11.4103184,8.223824613,-0.246587816,0.186657311,2.493651494
1708999972,23.73810005,19091,11.37605652,8.25662908,0.151738139,0,0,11.40955301,8.227982864,-0.246587816,0.186657311,2.493651494
1708999972,23.77187991,19092,11.37605652,8.25662908,0.151738139,0,0,11.40725582,8.232443058,-0.246587816,0.186657311,2.493651494
1708999972,23.80537009,19093,11.37605652,8.25662908,0.151738139,0,0,11.40428578,8.235463757,-0.225432936,0.169816145,2.495989924
1708999972,23.83852005,19094,11.37605652,8.25662908,0.151738139,0,0,11.39978249,8.238615221,-0.225432936,0.169816145,2.495989924
1708999972,23.87192011,19095,11.37605652,8.25662908,0.151738139,0,0,11.3952792,8.241766686,-0.225432936,0.169816145,2.495989924
1708999972,23.90528011,19096,11.37605652,8.25662908,0.151738139,0,0,11.39584061,8.243111311,-0.225432936,0.169816145,2.495989924
1708999972,23.93903995,19097,11.37605652,8.25662908,0.151738139,0,0,11.39481733,8.24703911,-0.225432936,0.169816145,2.495989924
1708999972,23.97166991,19098,11.37605652,8.25662908,0.151738139,0,0,11.39357267,8.250014308,-0.225432936,0.169816145,2.495989924
1708999972,24.00495005,19099,11.37605652,8.25662908,0.151738139,0,0,11.39100128,8.251927666,-0.225432936,0.169816145,2.495989924
1708999972,24.03833008,19100,11.37605652,8.25662908,0.151738139,0,0,11.38824222,8.252718453,-0.225432936,0.169816145,2.495989924
1708999972,24.07169008,19101,11.37605652,8.25662908,0.151738139,0,0,11.38600711,8.25255773,-0.225432936,0.169816145,2.495989924
1708999972,24.10489011,19102,11.37605652,8.25662908,0.151738139,0,0,11.38375787,8.254620252,-0.225432936,0.169816145,2.495989924
1708999972,24.13807011,19103,11.37605652,8.25662908,0.151738139,0,0,11.38205048,8.256630955,-0.225432936,0.169816145,2.495989924
1708999972,24.17147994,19104,11.37605652,8.25662908,0.151738139,0,0,11.38034308,8.258641657,-0.225432936,0.169816145,2.495989924
1708999972,24.20492005,19105,11.37605652,8.25662908,0.151738139,0,0,11.37984271,8.257256409,-0.172930268,0.130905053,2.493638194
1708999972,24.23814011,19106,11.37605652,8.25662908,0.151738139,0,0,11.37803131,8.256986926,-0.172930268,0.130905053,2.493638194
1708999972,24.27213001,19107,11.37605652,8.25662908,0.151738139,0,0,11.37739659,8.254730317,-0.153229324,0.10376555,2.546339181
1708999972,24.30505991,19108,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.168195012,0.115141602,2.541296247
1708999972,24.33889008,19109,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.170032371,0.114924246,2.547227514
1708999972,24.37210011,19110,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.165119847,0.11143215,2.547941794
1708999972,24.40496993,19111,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.156071515,0.10668232,2.541994074
1708999972,24.4381299,19112,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.138711861,0.092914516,2.551397524
1708999972,24.47158003,19113,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.143934199,0.099104072,2.538601242
1708999973,24.50529003,19114,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.140281196,0.083315599,2.605656836
1708999973,24.53922009,19115,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.140281196,0.083315599,2.605656836
1708999973,24.5720799,19116,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.120253133,0.093093067,2.482818502
1708999973,24.60512996,19117,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.102469292,0.089686405,2.422620212
1708999973,24.63889003,19118,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.110528926,0.093055887,2.441811505
1708999973,24.67247009,19119,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.095723656,0.079112137,2.45092225
1708999973,24.7053299,19120,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.105958801,0.079027327,2.500765243
1708999973,24.73896003,19121,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.091500425,0.069796369,2.489950821
1708999973,24.77260995,19122,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.084732727,0.064735737,2.489192083
1708999973,24.80554008,19123,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.085416103,0.071151267,2.447053527
1708999973,24.83837008,19124,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.092474412,0.071765322,2.481623182
1708999973,24.87197995,19125,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.111522506,0.077077189,2.53684067
1708999973,24.90556002,19126,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.101694531,0.063339985,2.584544113
1708999973,24.93861008,19127,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.101059696,0.06805682,2.548921063
1708999973,24.97186995,19128,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.100725686,0.070322705,2.532102254
1708999973,25.00490999,19129,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.098081507,0.071683391,2.51045715
1708999973,25.03878999,19130,11.37605652,8.25662908,0.151738139,0,0,11.37605652,8.25662908,-0.073621064,0.051157081,2.534317836
1708999973,25.0717299,19131,11.37605652,8.25662908,0.151738139,0,0,11.36207746,8.257546905,-0.07151458,0.039932514,2.632336274
1708999973,25.10507011,19132,11.09647533,8.274985578,0.223675016,-8.385705729,0.550581355,11.34885268,8.258722016,-0.154463701,0.044801067,2.859295856
1708999973,25.13838005,19133,11.11156096,8.280131296,0.235919129,0.452886736,0.154479954,11.32753604,8.269312552,-0.155040272,0.056457601,2.792369866
1708999973,25.1714499,19134,10.94972372,8.4684398,0.030648592,-4.893800244,5.694265441,11.31266959,8.274020671,-0.200991718,0.125322617,2.584057382
1708999973,25.20490003,19135,11.07872747,8.350791459,0.160997388,3.856599361,-3.51712657,11.29825676,8.27676622,-0.154229454,0.091191193,2.607617271
1708999973,25.23816991,19136,11.08779998,8.311540069,0.192753575,0.272694401,-1.179787544,11.28123439,8.28014659,-0.15150251,0.079393317,2.658898821
1708999973,25.27200007,19137,11.03560915,8.324236485,0.15955139,-1.542730806,0.375298728,11.26533028,8.283121493,-0.181097336,0.084287235,2.705985563
1708999973,25.30511999,19138,11.05797427,8.316127135,0.210757877,0.675276993,-0.244848116,11.24949256,8.28686713,-0.166951865,0.069583945,2.746696058
1708999973,25.33818007,19139,11.05930215,8.331541808,0.230725078,0.040165662,0.466262423,11.23236323,8.291191274,-0.157782606,0.074878438,2.698497561
1708999973,25.37227988,19140,11.03346992,8.343111962,0.210958822,-0.757547623,0.339302594,11.21252674,8.297552826,-0.172343073,0.082304569,2.69605572
1708999973,25.40516996,19141,10.97932661,8.383860126,0.051845281,-1.646189672,1.238919577,11.19262025,8.303519148,-0.167246127,0.083143895,2.680239711
1708999973,25.43823004,19142,10.97792678,8.375955525,0.178501458,-0.042342003,-0.23909806,11.17158453,8.307627607,-0.154977993,0.06028287,2.770624858
1708999973,25.4716301,19143,10.955342,8.338798264,0.1790516,-0.676189803,-1.112490846,11.15156448,8.310369293,-0.185373879,0.063901231,2.80963345
1708999974,25.50510001,19144,10.97565568,8.311462783,0.202538642,0.606923652,-0.816718091,11.1306136,8.312219383,-0.175765918,0.04364072,2.898225121
1708999974,25.53820992,19145,10.95703888,8.293630898,0.11289701,-0.562272746,-0.538566399,11.10693998,8.317256122,-0.183086229,0.044020522,2.905635454
1708999974,25.57146001,19146,10.90258419,8.357363847,0.152057571,-1.637730605,1.916775233,11.08559548,8.321977835,-0.201581332,0.077590789,2.774161685
1708999974,25.60532999,19147,10.94916641,8.351063346,0.19115937,1.375324698,-0.186020216,11.06206392,8.326115199,-0.173948525,0.066594765,2.775964776
1708999974,25.63854003,19148,10.90542542,8.339376359,0.100850198,-1.317101395,-0.351911259,11.03816623,8.329538333,-0.182885927,0.052306269,2.863024345
1708999974,25.67205,19149,10.89810262,8.32509175,0.199295174,-0.218526009,-0.426279373,11.01199717,8.331877124,-0.184570805,0.041436305,2.920753347
1708999974,25.70500994,19150,10.85267527,8.303404917,0.129351993,-1.378259487,-0.6579755,10.98768791,8.335529411,-0.1983534,0.03485655,2.967639221
1708999974,25.73912001,19151,10.88987142,8.329674806,0.207147458,1.090474162,0.770150545,10.97720002,8.339915193,-0.184364345,0.031423059,2.972774886
1708999974,25.77150011,19152,10.88671741,8.362701226,0.187198261,-0.097405814,1.019960408,10.96724782,8.344241057,-0.190353181,0.05610879,2.854948719
1708999974,25.80466008,19153,10.91251711,8.366648571,0.182206563,0.778037495,0.119039462,10.96548648,8.33865101,-0.165303147,0.054092806,2.82534153
1708999974,25.83876991,19154,10.91449689,8.356638854,0.185212392,0.058041333,-0.293455494,10.95480288,8.339685965,-0.173389998,0.067085445,2.772425852
1708999974,25.87200999,19155,10.86505534,8.371490561,0.147063725,-1.487407672,0.446801181,10.94435457,8.341360058,-0.193275065,0.07233433,2.783474517
1708999974,25.90510988,19156,10.87883391,8.34502193,0.196783211,0.41627238,-0.799659183,10.933716,8.343237853,-0.193664746,0.062611788,2.82889923
1708999974,25.93801999,19157,10.82283779,8.361792391,0.139879947,-1.701486868,0.509583863,10.92256352,8.345673756,-0.196325781,0.043238625,2.924814242
1708999974,25.97175002,19158,10.83492455,8.364845195,0.136956308,0.358338252,0.090507005,10.9122523,8.348418464,-0.196901259,0.06612497,2.817598516
1708999974,26.00523996,19159,10.85307775,8.386435975,0.208918966,0.542049344,0.644694496,10.90168438,8.350663164,-0.183577129,0.066059145,2.796175103
1708999974,26.03787994,19160,10.82211154,8.388005957,0.188464355,-0.94872025,0.048099968,10.89457293,8.348441097,-0.19046839,0.067914632,2.799080034
1708999974,26.07203007,19161,10.83709757,8.339418786,0.208159527,0.438827905,-1.422752154,10.88640788,8.346400837,-0.199537619,0.046099697,2.914543756
1708999974,26.10488009,19162,10.81462582,8.33515033,0.195750833,-0.684071121,-0.129937699,10.87899635,8.346411503,-0.20637833,0.04480032,2.927830576
1708999974,26.1382699,19163,10.80711146,8.339011574,0.181201178,-0.225049499,0.115641389,10.87048805,8.348909193,-0.213237701,0.050990504,2.906875012
1708999974,26.17164993,19164,10.80548955,8.361416594,0.195766592,-0.048589231,0.671210301,10.86304502,8.352808746,-0.208731604,0.055253778,2.882815966
1708999974,26.20521998,19165,10.80817842,8.371621958,0.198188432,0.080097289,0.304002049,10.85766347,8.352554059,-0.199825059,0.055986222,2.868420587
1708999974,26.23779011,19166,10.79495317,8.352270108,0.133514898,-0.406054566,-0.594159434,10.84756693,8.351821385,-0.156471998,0.0007809,3.136602028
1708999974,26.27134991,19167,10.7472355,8.336409852,0.115954795,-1.421869916,-0.472596857,10.83773889,8.353244781,-0.216095696,0.044661375,2.937788041
1708999974,26.30466008,19168,10.70886462,8.367844289,0.147820207,-1.151926874,0.943688879,10.82976744,8.355645382,-0.222244338,0.037093109,2.976214644
1708999974,26.33822989,19169,10.73867379,8.373103773,0.180353559,0.887975535,0.156673034,10.82460533,8.360653847,-0.150104436,-0.053179493,-2.801107098
1708999974,26.37152004,19170,10.74943301,8.403574202,0.17820317,0.3231953,0.915298639,10.81724497,8.36500108,-0.146872483,-0.044026506,-2.85035599
1708999974,26.40493011,19171,10.74266416,8.416619474,0.143161077,-0.202599097,0.390459284,10.81210502,8.365476844,-0.208094982,0.074553278,2.797573311
1708999974,26.43833995,19172,10.78391849,8.3722165,0.192956252,1.234795797,-1.32903881,10.80393897,8.365763874,-0.185000313,0.061678771,2.819783723
1708999974,26.47115993,19173,10.74919614,8.372389177,0.17361111,-1.057963777,0.005261338,10.79205914,8.366873355,-0.204749608,0.06353889,2.840690648
1708999975,26.50498009,19174,10.67690013,8.378828471,0.040055747,-2.1376602,0.190398094,10.78265138,8.36724025,-0.230117059,0.056904941,2.899169094
1708999975,26.5388999,19175,10.67690013,8.378828471,0.040055747,0,0,10.77499548,8.368912941,-0.238949142,0.057658201,2.904819735
1708999975,26.57184005,19176,10.72571601,8.378475743,0.132683505,1.481956822,-0.010708148,10.77013939,8.369747109,-0.224129574,0.05755112,2.890246715
1708999975,26.60504007,19177,10.72571601,8.378475743,0.132683505,0,0,10.76074162,8.37367555,-0.193619336,0.046666555,2.905081385
1708999975,26.63775992,19178,10.64696922,8.443414019,-0.066891742,-2.406697769,1.984675235,10.7504362,8.376524452,-0.227046588,0.081771293,2.79590248
1708999975,26.67126012,19179,10.64696922,8.443414019,-0.066891742,0,0,10.74167908,8.379294855,-0.228383807,0.076017151,2.820278736
1708999975,26.7049799,19180,10.64696922,8.443414019,-0.066891742,0,0,10.73217266,8.384494617,-0.236405228,0.069597298,2.855282923
1708999975,26.73802996,19181,10.64696922,8.443414019,-0.066891742,0,0,10.72378983,8.389907801,-0.237519958,0.062929206,2.882600357
1708999975,26.77209997,19182,10.64696922,8.443414019,-0.066891742,0,0,10.71578272,8.395127923,-0.23431142,0.057102452,2.902549078
1708999975,26.80509996,19183,10.64696922,8.443414019,-0.066891742,0,0,10.70785671,8.399227795,-0.234395897,0.070383415,2.849882854
1708999975,26.83872008,19184,10.64696922,8.443414019,-0.066891742,0,0,10.69979625,8.402817398,-0.231115908,0.070069745,2.847220893
1708999975,26.87125993,19185,10.64696922,8.443414019,-0.066891742,0,0,10.69239705,8.407374593,-0.231115908,0.070069745,2.847220893
1708999975,26.90513992,19186,10.64696922,8.443414019,-0.066891742,0,0,10.68738373,8.412724802,-0.223829407,0.049569087,2.923650915
1708999975,26.93839002,19187,10.64696922,8.443414019,-0.066891742,0,0,10.68428896,8.416503288,-0.231712899,0.056278467,2.903326155
1708999975,26.97172999,19188,10.64696922,8.443414019,-0.066891742,0,0,10.67970374,8.4200188,-0.224613792,0.04428976,2.94690833
1708999975,27.00517011,19189,10.64696922,8.443414019,-0.066891742,0,0,10.67458055,8.422010791,-0.228793644,0.068914146,2.849029292
1708999975,27.03848004,19190,10.64696922,8.443414019,-0.066891742,0,0,10.6697958,8.423350519,-0.220659657,0.057389007,2.887150325
1708999975,27.07214999,19191,10.64696922,8.443414019,-0.066891742,0,0,10.66294834,8.426910395,-0.220659657,0.057389007,2.887150325
1708999975,27.10495996,19192,10.64696922,8.443414019,-0.066891742,0,0,10.65783699,8.430461637,-0.220659657,0.057389007,2.887150325
1708999975,27.13875008,19193,10.64696922,8.443414019,-0.066891742,0,0,10.65634044,8.433690914,-0.220659657,0.057389007,2.887150325
1708999975,27.17167997,19194,10.64696922,8.443414019,-0.066891742,0,0,10.6548439,8.436920191,-0.220659657,0.057389007,2.887150325
1708999975,27.20461988,19195,10.64696922,8.443414019,-0.066891742,0,0,10.65090656,8.440167105,-0.220659657,0.057389007,2.887150325
1708999975,27.23787999,19196,10.64696922,8.443414019,-0.066891742,0,0,10.64696922,8.443414019,-0.220659657,0.057389007,2.887150325
1708999975,27.27169991,19197,10.64696922,8.443414019,-0.066891742,0,0,10.64696922,8.443414019,-0.220659657,0.057389007,2.887150325
1708999975,27.3048799,19198,10.64696922,8.443414019,-0.066891742,0,0,10.64696922,8.443414019,-0.220659657,0.057389007,2.887150325
1708999975,27.33793998,19199,10.64696922,8.443414019,-0.066891742,0,0,10.64696922,8.443414019,-0.220659657,0.057389007,2.887150325
1708999975,27.37122989,19200,10.64696922,8.443414019,-0.066891742,0,0,10.64696922,8.443414019,-0.220659657,0.057389007,2.887150325
1708999975,27.40487003,19201,10.64696922,8.443414019,-0.066891742,0,0,10.64696922,8.443414019,-0.220659657,0.057389007,2.887150325
1708999975,27.43860006,19202,10.64696922,8.443414019,-0.066891742,0,0,10.64696922,8.443414019,-0.220659657,0.057389007,2.887150325
1708999975,27.47189999,19203,10.64696922,8.443414019,-0.066891742,0,0,10.64696922,8.443414019,-0.220659657,0.057389007,2.887150325
1708999976,27.50453997,19204,10.64696922,8.443414019,-0.066891742,0,0,10.64696922,8.443414019,-0.220659657,0.057389007,2.887150325
1708999976,27.53827,19205,10.64696922,8.443414019,-0.066891742,0,0,10.64696922,8.443414019,-0.220659657,0.057389007,2.887150325
1708999976,27.57150006,19206,10.64696922,8.443414019,-0.066891742,0,0,10.63739421,8.438721433,-0.220659657,0.057389007,2.887150325
1708999976,27.60489011,19207,10.45546911,8.349562293,0.186022033,-5.735244781,-2.810769256,10.62601318,8.433084304,-0.278012104,0.029281315,3.036655655
1708999976,27.63884997,19208,10.41934855,8.330671437,0.157873778,-1.063625115,-0.556270138,10.61142611,8.426105849,-0.288648356,0.023718613,3.059605542
1708999976,27.67121005,19209,10.35522784,8.303844936,0.114066801,-1.981475633,-0.828999836,10.59949643,8.419165762,-0.308463112,0.015428615,3.091616604
1708999976,27.70482993,19210,10.40837563,8.304612271,0.159079064,1.580844132,0.022823847,10.5807696,8.410777716,-0.292654671,0.015656853,3.088144194
1708999976,27.73830009,19211,10.27243252,8.275653104,0.089897889,-4.061621157,-0.865223441,10.56104596,8.401862154,-0.333270882,0.007004619,3.120577953
1708999976,27.77135992,19212,10.25249638,8.265102777,0.085528366,-0.603032139,-0.31912829,10.54100679,8.394843858,-0.339301204,0.003813336,3.130354333
1708999976,27.80448008,19213,10.24618596,8.303048104,0.075749344,-0.190531084,1.145686706,10.52063516,8.387033443,-0.341206514,0.015270203,3.096868945
1708999976,27.83816004,19214,10.23953652,8.287205718,0.092521542,-0.197430163,-0.47038019,10.5022357,8.378863072,-0.343180816,0.010566401,3.110812774
1708999976,27.87173009,19215,10.27898003,8.280006588,0.146415334,1.174961312,-0.214450976,10.47334115,8.363434166,-0.331431203,0.008421891,3.116187443
1708999976,27.90451002,19216,10.06907818,8.13483591,0.035106031,-6.403364803,-4.42864515,10.46104163,8.358160513,-0.395464851,-0.03586456,-3.051150435
1708999976,27.93811011,19217,10.40097887,8.33794095,0.262792083,9.877970267,6.044776666,10.43498966,8.345891319,-0.296685148,0.024583207,3.058921927
1708999976,27.9713099,19218,10.12592975,8.198030133,0.067240563,-8.284664451,-4.214207891,10.40428023,8.332784183,-0.379531793,-0.017558872,-3.095361057
1708999976,28.00538993,19219,10.03278076,8.181271301,0.010476361,-2.733242606,-0.491749332,10.3770084,8.322118079,-0.406864219,-0.022476366,-3.086405832
1708999976,28.03839993,19220,10.1015326,8.230091936,0.088832893,2.082757952,1.478965011,10.34167977,8.306837179,-0.386036639,-0.007686715,-3.121683404
1708999976,28.07123995,19221,9.940396661,8.137796023,0.037487075,-4.906694302,-2.81047067,10.30327439,8.289165352,-0.435103582,-0.035791422,-3.0595179
1708999976,28.10447001,19222,9.878861522,8.089977476,0.076044453,-1.85179139,-1.439014766,10.264869,8.271493525,-0.453621496,-0.05018157,-3.031416312
1708999976,28.13880992,19223,9.878861522,8.089977476,0.076044453,0,0,10.22938252,8.258119063,-0.453621496,-0.05018157,-3.031416312
1708999976,28.17108989,19224,9.937239456,8.175924792,0.072409697,1.808487864,2.662558732,10.19673858,8.248006496,-0.435536618,-0.023555983,-3.087560333
1708999976,28.20467997,19225,9.994090437,8.24116267,0.046047442,1.692493171,1.942176917,10.16200846,8.237481693,-0.418611686,-0.004134213,-3.131716964
1708999976,28.23829007,19226,9.952366896,8.232917967,0.002421833,-1.241398895,-0.245304328,10.12866058,8.228473285,-0.431025675,-0.006587257,-3.126311096
1708999976,28.2715199,19227,9.788511524,8.169394137,-0.037229451,-4.930972322,-1.911650767,10.10661428,8.222672107,-0.480335398,-0.025703764,-3.088131527
1708999976,28.3046999,19228,9.978422444,8.214647876,0.173593808,5.72365642,1.363886046,10.08109827,8.215577678,-0.423098834,-0.012064904,-3.11308481
1708999976,28.33818007,19229,9.844907657,8.161956349,0.190356332,-3.987876615,-1.573813006,10.04832122,8.208034402,-0.4629776,-0.027803034,-3.081612033
1708999976,28.37185001,19230,9.752834649,8.153746744,0.125277992,-2.734575945,-0.243825947,10.02514188,8.204843201,-0.490323359,-0.030241293,-3.079994456
1708999976,28.40486002,19231,9.808845813,8.211829092,0.11521111,1.696793306,1.759537425,10.00064227,8.202327742,-0.473355426,-0.012645919,-3.114883523
1708999976,28.43776011,19232,9.762504103,8.214793594,0.082880073,-1.408558761,0.090106197,9.976747551,8.195367897,-0.403583957,-0.017250671,-3.098874958
1708999976,28.47099996,19233,9.768291631,8.163851214,0.103815122,0.174114143,-1.532569491,9.951508547,8.188098228,-0.406371683,-0.034121165,-3.057823737
1708999977,28.50442004,19234,9.734756432,8.141812331,0.105774044,-1.003444606,-0.659450336,9.923417013,8.179789533,-0.367468126,-0.097658323,-2.881836942
1708999977,28.53818011,19235,9.717149359,8.113832698,0.102582543,-0.521535441,-0.82877888,9.902611283,8.177877232,-0.411249474,-0.070774846,-2.971164999
1708999977,28.57216001,19236,9.652963573,8.096589886,0.072204596,-1.888933929,-0.507441517,9.864984903,8.167979393,-0.432865758,-0.064051386,-2.994688083
1708999977,28.60461998,19237,9.648451266,8.139984165,0.084264599,-0.139011435,1.336855179,9.83803769,8.16522841,-0.418828564,-0.054435821,-3.012345571
1708999977,28.63899994,19238,9.586985499,8.143010473,0.075882674,-1.787837071,0.08802535,9.816708741,8.162756823,-0.443459704,-0.051107087,-3.026852556
1708999977,28.67228007,19239,9.606201778,8.131839566,0.135760711,0.577409974,-0.335662962,9.790947573,8.156696222,-0.438087261,-0.05912634,-3.007438539
1708999977,28.70464993,19240,9.586309238,8.108879914,0.167530332,-0.614538957,-0.70929105,9.774640901,8.156951931,-0.436657175,-0.069612277,-2.983502094
1708999977,28.73855996,19241,9.614263221,8.142910199,0.170176253,0.824357366,1.003546296,9.759863627,8.160732997,-0.411951704,-0.07196601,-2.968642688
1708999977,28.77203989,19242,9.583316033,8.165598796,0.146687571,-0.924350439,0.677677552,9.737023431,8.165961167,-0.420771789,-0.062798254,-2.993440783
1708999977,28.80468988,19243,9.422057617,8.19454087,0.031307927,-4.939003534,0.886434391,9.715543381,8.16799178,-0.463399926,-0.042809001,-3.04947386
1708999977,28.83839989,19244,9.507638453,8.216537064,0.010622173,2.538736595,0.652512236,9.692706906,8.166386738,-0.444081797,-0.028116698,-3.078362821
1708999977,28.87176991,19245,9.537360934,8.209061823,0.052285106,0.890694132,-0.224010684,9.668582153,8.162541718,-0.429552128,-0.024971141,-3.083525037
1708999977,28.90465999,19246,9.469871842,8.156017562,0.133595147,-2.051958889,-1.612773852,9.650499065,8.160797992,-0.433694411,-0.060266632,-3.003515833
1708999977,28.93823004,19247,9.426849762,8.13451962,0.193999074,-1.281561392,-0.640390527,9.625593293,8.158888711,-0.460263272,-0.064810335,-3.001700958
1708999977,28.97115993,19248,9.480307007,8.176462269,0.184238518,1.623365429,1.273695387,9.603491792,8.159881871,-0.430858603,-0.048554268,-3.029374208
1708999977,29.00544,19249,9.402877633,8.181819542,0.139968623,-2.258728585,0.156279523,9.589172435,8.163736522,-0.451260629,-0.042728679,-3.047186757
1708999977,29.03772998,19250,9.466447513,8.230839758,0.143171314,1.968718469,1.518124694,9.569468144,8.162243098,-0.417790849,-0.020967677,-3.091447707
1708999977,29.07150006,19251,9.414759979,8.18196061,0.1341423,-1.530571855,-1.447409897,9.554142772,8.160073624,-0.44400131,-0.043143282,-3.044727485
1708999977,29.1047399,19252,9.455996662,8.171404116,0.151016804,1.240580069,-0.317585584,9.536387747,8.159303494,-0.430621451,-0.056518742,-3.011089359
1708999977,29.13814998,19253,9.413191137,8.148448612,0.114119747,-1.281215879,-0.68708318,9.512945774,8.159007528,-0.451213985,-0.064579968,-2.999433181
1708999977,29.17178988,19254,9.265916974,8.135893023,0.076975435,-4.377960785,-0.373235027,9.493010848,8.162034471,-0.495574006,-0.065377763,-3.01042677
1708999977,29.2046001,19255,9.318450832,8.174371542,0.122721233,1.601143119,1.172760164,9.47045139,8.16548963,-0.464688498,-0.058118174,-3.01716962
1708999977,29.23832011,19256,9.20177442,8.165693083,0.11391565,-3.460153541,-0.257368221,9.44803494,8.166731547,-0.503452757,-0.052695264,-3.037304641
1708999977,29.27179003,19257,9.200122258,8.1648225,0.133471858,-0.049362592,-0.026010908,9.428319442,8.167498637,-0.486931514,-0.058051212,-3.022934272
1708999977,29.30474997,19258,9.19267554,8.158352273,0.138018068,-0.225932389,-0.196305788,9.409127621,8.169523613,-0.492774221,-0.06091934,-3.01859148
1708999977,29.3383801,19259,9.222365355,8.172339081,0.165039853,0.882833786,0.415901098,9.390265282,8.172548355,-0.489366376,-0.063207274,-3.013142346
1708999977,29.3721199,19260,9.209062471,8.169374759,0.159869745,-0.394278686,-0.087858316,9.366002881,8.174873435,-0.483821961,-0.064566856,-3.008924838
1708999977,29.40479994,19261,9.129015205,8.189411802,0.11607077,-2.449423746,0.61312786,9.346030745,8.176970402,-0.512704477,-0.044208056,-3.055580174
1708999977,29.43811011,19262,9.183873308,8.207538126,0.080300591,1.646887512,0.544167862,9.336649677,8.176381832,-0.489394891,-0.037467001,-3.065183891
1708999977,29.47182012,19263,9.234436248,8.182769478,0.110474874,1.499938446,-0.734756471,9.314537956,8.173595422,-0.472145011,-0.045970979,-3.044532369
1708999978,29.50488997,19264,9.065404036,8.160808853,0.101790211,-5.111369178,-0.664067875,9.290821515,8.17205614,-0.522772811,-0.059323761,-3.028596984
1708999978,29.53848004,19265,9.063032123,8.178276195,0.141174591,-0.070613518,0.520015052,9.265441451,8.171427709,-0.524279919,-0.057163631,-3.032989008
1708999978,29.57191992,19266,8.962270564,8.14344893,0.11441601,-3.013215329,-1.041488935,9.238748692,8.171927911,-0.550351527,-0.061636926,-3.030061857
1708999978,29.60534,19267,8.89299457,8.144523672,0.113126475,-2.072885343,0.032158571,9.211611908,8.171756193,-0.556861681,-0.056589372,-3.040318366
1708999978,29.6382699,19268,8.937571327,8.173027896,0.109905865,1.353686376,0.865603114,9.202396812,8.172157192,-0.531805548,-0.057370229,-3.034130033
1708999978,29.67168999,19269,9.218575709,8.189839535,0.173342671,8.408247315,0.503039908,9.182008949,8.166806047,-0.456602831,-0.053906561,-3.024076559
1708999978,29.70461988,19270,9.058690271,8.123816846,0.144601856,-4.855328639,-2.004947147,9.160547206,8.162101096,-0.50838807,-0.083109019,-2.979550445
1708999978,29.73844004,19271,8.98552511,8.087861602,0.104779962,-2.163359399,-1.063130512,9.126275578,8.157143252,-0.527995673,-0.097644917,-2.95872367
1708999978,29.77139997,19272,8.770564109,8.072247237,0.06316646,-6.521888881,-0.473737808,9.108139528,8.156945766,-0.60556252,-0.089091906,-2.995518012
1708999978,29.80490994,19273,9.050470128,8.144498891,0.146840593,8.352917624,2.156124103,9.090653058,8.156578325,-0.511453706,-0.067583279,-3.010214204
1708999978,29.83872008,19274,8.916187584,8.128544203,0.153272183,-3.971664832,-0.471890622,9.071808226,8.153485548,-0.529793752,-0.074206166,-3.002431844
1708999978,29.87122011,19275,8.941554176,8.112515994,0.169567849,0.780509803,-0.493175206,9.054992277,8.149207105,-0.521988654,-0.079137918,-2.991129971
1708999978,29.90509009,19276,8.865455456,8.080124231,0.147187698,-2.246789635,-0.95635613,9.032980759,8.143389383,-0.559276119,-0.088594398,-2.984489015
1708999978,29.9381299,19277,8.759891883,8.048468046,0.137968544,-3.195041769,-0.958122489,9.011427601,8.139081727,-0.591226536,-0.098175623,-2.977039993
1708999978,29.97139001,19278,8.761612382,8.072199164,0.121760949,0.051728602,0.713500887,8.996044557,8.137302178,-0.566642273,-0.110887366,-2.948342801
1708999978,30.00470996,19279,8.914704488,8.136748103,0.0934961,4.594607915,1.937245974,8.973746571,8.133281284,-0.520696193,-0.091514907,-2.967614615
1708999978,30.03822994,19280,8.763102737,8.088956868,0.051468205,-4.522727967,-1.425753685,8.965657298,8.12982787,-0.565923473,-0.105772443,-2.956822091
1708999978,30.07164001,19281,8.967229752,8.120343534,0.101089985,6.109745206,0.939437301,8.94281472,8.120592568,-0.504826021,-0.09637807,-2.952949245
1708999978,30.10519004,19282,8.72702174,8.022832091,0.108050314,-7.159695893,-2.906448757,8.916312855,8.112112316,-0.57642298,-0.125442558,-2.927311304
1708999978,30.13788009,19283,8.704398963,8.01316443,0.172400825,-0.692038617,-0.295737113,8.904195562,8.107419572,-0.583343366,-0.128399929,-2.924937068
1708999978,30.17186999,19284,8.823058166,8.066953975,0.174147723,3.491013595,1.582515541,8.871647963,8.09663783,-0.54843323,-0.112574774,-2.939138661
1708999978,30.20495009,19285,8.412080152,7.962641351,0.067159185,-12.42372345,-3.153334603,8.849521266,8.089266823,-0.672670465,-0.14410812,-2.930549852
1708999978,30.23827004,19286,8.519736618,7.996028796,0.058451025,3.230991223,1.002025663,8.836822042,8.081040796,-0.640360552,-0.134087863,-2.935180627
1708999978,30.27168012,19287,8.639010085,7.980003124,0.112879661,3.569984478,-0.479665778,8.81934656,8.070046167,-0.604660708,-0.138884521,-2.915818706
1708999978,30.30458999,19288,8.588061681,7.95313532,0.109314998,-1.548119272,-0.816405656,8.790319676,8.058155828,-0.6201419,-0.147048577,-2.908771785
1708999978,30.33842993,19289,8.638038048,7.95203275,0.102596115,1.476845615,-0.032581914,8.77312472,8.051772706,-0.605373444,-0.147374397,-2.90279401
1708999978,30.3713901,19290,8.714791134,7.996154406,0.122808396,2.328661715,1.338635571,8.761555465,8.049399223,-0.582086827,-0.133988041,-2.91534794
1708999978,30.40433002,19291,8.754140016,8.040391936,0.138688829,1.194565196,1.342976243,8.76054685,8.048077367,-0.570141175,-0.120558278,-2.933208874
1708999978,30.43838,19292,8.750391814,8.04581012,0.164457844,-0.110079419,0.15912444,8.741054876,8.040627216,-0.571241969,-0.118967034,-2.936267244
1708999978,30.47139001,19293,8.660630652,7.99549587,0.160004276,-2.719210385,-1.524211898,8.726873914,8.033573565,-0.598434073,-0.134209153,-2.92097578
1708999979,30.50478005,19294,8.632568334,7.987471195,0.153202936,-0.840439784,-0.240331398,8.713332699,8.029014492,-0.606838471,-0.136612467,-2.920162443
1708999979,30.53845,19295,8.670729885,8.021334531,0.149122089,1.133400881,1.005743578,8.69978253,8.024898677,-0.595504462,-0.126555031,-2.932190659
1708999979,30.57218003,19296,8.594452078,7.997807923,0.135479166,-2.261421262,-0.697497393,8.695312459,8.024154378,-0.618118675,-0.133530005,-2.928835568
1708999979,30.60465002,19297,8.670490453,8.033582074,0.106147474,2.341804694,1.101760456,8.680554477,8.020678473,-0.594700628,-0.122512401,-2.938428009
1708999979,30.63785005,19298,8.466452738,8.002681067,0.047550437,-6.145708754,-0.930752382,8.656006002,8.013006001,-0.656157715,-0.131819924,-2.943335024
1708999979,30.67164993,19299,8.423735003,7.983298654,0.038824664,-1.263842801,-0.573446208,8.648754594,8.008790056,-0.668796143,-0.137554386,-2.938746739
1708999979,30.70473003,19300,8.618074566,8.004637974,0.143557616,5.874817881,0.645080275,8.628599981,8.001601877,-0.610047965,-0.131103584,-2.929905377
1708999979,30.73784995,19301,8.564137503,7.976579951,0.159731411,-1.628538445,-0.847164576,8.624906072,8.002537018,-0.626333349,-0.139575229,-2.922330355
1708999979,30.77145004,19302,8.653143546,8.041534909,0.157601539,2.64898228,1.933178096,8.621661059,8.004227213,-0.599843526,-0.120243448,-2.943756724
1708999979,30.80510998,19303,8.639498704,8.046968327,0.164819723,-0.405373331,0.161420906,8.612483086,8.00322793,-0.60389726,-0.118629239,-2.947623042
1708999979,30.83819008,19304,8.639498704,8.046968327,0.164819723,0,0,8.61192892,8.003837616,-0.60389726,-0.118629239,-2.947623042
1708999979,30.87116003,19305,8.400996845,7.974835073,0.123233385,-7.233916309,-2.18784845,8.605710284,8.002846785,-0.676236423,-0.140507724,-2.936728603
1708999979,30.90440011,19306,8.395363896,7.976212169,0.100770845,-0.169462558,0.041428781,8.598698975,8.004325186,-0.677931048,-0.140093436,-2.937812552
1708999979,30.93839002,19307,8.498783906,8.009571142,0.086119764,3.042667956,0.981437521,8.590129733,8.00801381,-0.590151921,-0.102171368,-2.970164682
1708999979,30.97151995,19308,8.416676837,8.02690781,0.086860141,-2.478335119,0.523293228,8.587608243,8.010960182,-0.604299021,-0.091375735,-2.991520061


==> data/u_turn_odom_50_downsampled.csv <==
__time,time,/odom/header/seq,/odom/pose/pose/orientation/pitch_deg,/odom/pose/pose/orientation/roll_deg,/odom/pose/pose/orientation/w,/odom/pose/pose/orientation/x,/odom/pose/pose/orientation/y,/odom/pose/pose/orientation/yaw_deg,/odom/pose/pose/orientation/z,/odom/pose/pose/position/x,/odom/pose/pose/position/y,/odom/pose/pose/position/z,/odom/twist/twist/angular/x,/odom/twist/twist/angular/y,/odom/twist/twist/angular/z,/odom/twist/twist/linear/x,/odom/twist/twist/linear/y,/odom/twist/twist/linear/z
1708999948,0.03057003,32672,1.682108966,-1.229682765,0.999764264,-0.010552315,0.014805798,-1.378408595,-0.011869104,8.082177119,4.840079421,0.331354904,0.006035222,-0.001387492,-0.001936406,-0.000187958,-0.000349485,-0.005433968
1708999948,0.314719915,32722,-1.385487152,0.613541029,0.998965383,0.004821747,-0.012312024,-4.995620103,-0.043512721,8.114280062,4.828254571,0.339805719,0.648496509,-0.282653153,-0.118129633,0.223770022,-0.128476983,-0.056216734
1708999949,0.634520054,32772,-1.592789758,-4.075570865,0.99410671,-0.036776721,-0.010226709,-11.5987137,-0.101463184,8.181656092,4.788904628,0.351473053,-0.436037123,-0.384450793,-0.250867426,0.288820352,0.012185733,0.030974259
1708999949,0.966510057,32822,-1.956095071,4.756796052,0.998066366,0.040706579,-0.018854598,-5.017786868,-0.043022696,8.2775478,4.778558421,0.351868025,-0.253354937,-0.014791998,0.693083227,0.233186663,-0.085949514,-0.000585612
1708999949,1.2411201,32872,-2.138983995,-1.718328353,0.999096632,-0.014321968,-0.019182023,4.057601789,0.035112008,8.336865018,4.785507108,0.350493518,2.071760178,-0.380863696,0.641013861,0.218737014,0.160216042,-0.148404573
1708999950,1.562580109,32922,-1.593752551,1.241891508,0.991595268,0.012527755,-0.012404876,14.71295221,0.128171831,8.410049027,4.831354002,0.349366168,-2.439229012,0.509578645,0.329671383,0.273591809,0.036490205,0.125503442
1708999950,1.886559963,32972,-1.156183454,-1.262080839,0.992415249,-0.009698201,-0.011358445,14.03170103,0.122020006,8.496265616,4.870722951,0.348464578,1.626515627,0.368383706,-0.235784844,0.260478448,0.05370836,-0.071849992
1708999950,2.210589886,33022,-1.07603914,2.074587126,0.995672286,0.018877925,-0.007711387,10.38690574,0.090669252,8.580347043,4.883667382,0.347991372,-0.542117655,0.18735674,-0.323757172,0.213071745,-0.15494308,0.03170769
1708999951,2.52651,33072,-2.632070789,-0.685282078,0.999357462,-0.005356228,-0.02311979,3.094802087,0.026859056,8.655265645,4.885793884,0.349682048,1.344615221,0.159358248,-0.187857196,0.264636538,0.107574641,-0.064132113
1708999951,2.814670086,33122,-0.229704042,0.520151417,0.999966145,0.004552188,-0.001974741,0.750780624,0.006560768,8.722063741,4.895802617,0.347118997,-1.076677799,0.457888752,-0.045249291,0.169442475,-0.104881918,0.086205555
1708999951,3.154560089,33172,-0.269287851,3.32943425,0.99936974,0.028996835,-0.002939428,-2.331102895,-0.020264411,8.798532966,4.890251957,0.348727739,1.556394458,0.504946411,0.164956808,0.285625524,0.057676992,-0.084890197
1708999951,3.470439911,33222,0.653794031,-1.47561908,0.998486996,-0.013161336,0.005013309,6.086088094,0.053154271,8.881946631,4.902698593,0.351469761,-0.681497514,0.335921168,0.705983222,0.146271538,-0.053166572,-0.024711344
1708999952,3.746520042,33272,-1.391713727,2.217323608,0.997064531,0.020180484,-0.010700432,8.357017408,0.073079452,8.933410836,4.940292512,0.348744714,0.044649638,0.063651629,-0.222997069,0.067227659,0.216074726,0.016131098
1708999952,4.074520111,33322,0.333782805,-2.865968049,0.996149898,-0.025163734,0.000802787,9.628734151,0.083973698,9.000978003,4.985281997,0.344969619,0.53010428,0.304348648,-0.009005696,0.341775608,0.038560017,-0.08124594
1708999952,4.398519993,33372,0.674072963,3.349782691,0.997909904,0.02884103,0.007551558,6.596005047,0.057332002,9.10644552,4.999688249,0.345287538,0.086645976,0.047627602,-0.169770896,0.299918754,0.00577168,-0.084116117
1708999953,4.677010059,33422,1.647793769,-1.930878054,0.998271644,-0.01760212,0.013442788,6.214676548,0.054435328,9.196720432,5.005352161,0.355398808,0.494320661,0.1719165,0.421090096,0.249294682,-0.075215513,-0.003613733
1708999953,4.998569965,33472,0.168182417,1.881811804,0.998563111,0.016324893,0.002303372,5.849045829,0.050989389,9.273211521,5.040659316,0.35793329,-2.286303282,-0.247999772,-0.2314533,0.260060006,0.238570479,0.355937437
1708999953,5.326430082,33522,2.287862342,-3.135932151,0.994165659,-0.029248917,0.01706421,11.70017694,0.10241095,9.34465014,5.075812364,0.354463527,1.16022706,-0.297402889,0.053636964,0.194139333,0.013696757,0.081625576
1708999954,5.650449991,33572,-0.20521449,1.190005645,0.996874392,0.010492871,-0.00097231,8.979722346,0.078296877,9.405578923,5.110687165,0.35371264,-0.888547003,0.000379553,-0.348159403,0.259824,0.134404757,0.309991718
1708999954,5.926569939,33622,1.493326554,-0.415345476,0.998145819,-0.004390691,0.012793408,6.799776876,0.059346154,9.467227469,5.123240628,0.354994366,1.003934741,-0.374558508,-0.414518833,0.20999248,-0.049757714,0.099060655
1708999954,6.254699945,33672,1.067469535,0.665457802,0.999848962,0.00568037,0.009392849,1.550407144,0.013474536,9.555614021,5.137389847,0.355530936,-1.327750921,0.222868681,-0.13133809,0.369183663,0.067604945,0.223976172
1708999955,6.578469992,33722,1.027702766,-0.482958031,0.999947667,-0.004236959,0.008957573,0.288142825,0.002552192,9.608788712,5.125607731,0.356066322,0.631213784,-0.431848526,-0.398556173,0.201966332,-0.063661523,-0.001456282
1708999955,6.902519941,33772,-0.575519964,-2.392348046,0.999047458,-0.021050675,-0.004226596,-4.343311721,-0.037989505,9.673003565,5.157122596,0.36091952,-0.008834239,0.075980358,0.255627155,0.239185754,0.155956937,0.062507868
1708999955,7.190579891,33822,0.834816041,0.339170957,0.998838961,0.003302497,0.007136211,-5.446044369,-0.047527883,9.73645731,5.170052075,0.353970725,-0.034511104,-0.208795607,-0.261875659,0.25332991,-0.032666981,0.025300112
1708999956,7.518559933,33872,0.008395684,-0.697167588,0.996970713,-0.006059899,0.000544797,-8.894493552,-0.077539302,9.818476789,5.176499817,0.354989121,0.739738405,0.20319885,0.215975463,0.361968655,0.021865012,-0.043384444
1708999956,7.802730083,33922,0.229136319,-0.300286036,0.995709479,-0.002424327,0.002233359,-10.61273868,-0.092475556,9.897274786,5.163088642,0.354107901,-0.960600972,-0.279251426,-0.428515166,0.344533006,0.0123356,-0.008736732
1708999956,8.118479967,33972,-0.502091998,1.128679989,0.99113667,0.009182204,-0.005647373,-15.22334654,-0.132407859,9.991589115,5.150092938,0.355939913,0.50564611,0.001344086,0.248445407,0.374016199,-0.070230473,-0.063572696
1708999956,8.454590082,34022,-0.205643633,-0.954125627,0.992652595,-0.008481923,-0.000776521,-13.86367975,-0.120698959,10.07852469,5.111352192,0.354177308,-1.462598801,-0.324578881,0.047539942,0.349393719,-0.006536481,0.033046698
1708999957,8.746530056,34072,-0.464028048,2.483199526,0.999520957,0.021574641,-0.004520254,-2.500437988,-0.021725683,10.18246987,5.095572382,0.352580631,1.216282368,-0.5345186,0.636257052,0.299222165,-0.020113623,-0.118992885
1708999957,9.074579954,34122,-1.204326418,-3.614133529,0.99781096,-0.030875696,-0.012301121,6.596668922,0.057172358,10.25349139,5.103517539,0.356207101,-2.409990311,-0.46289289,0.512084901,0.213316532,0.068749017,0.114478713
1708999957,9.402519941,34172,-0.776675649,4.151698959,0.984128714,0.036847457,-0.000387438,19.97857595,0.173588023,10.32233341,5.146689922,0.348896446,1.045092702,-0.31298551,0.800754666,0.286901252,0.011452814,-0.113453486
1708999958,9.710570097,34222,-0.929397702,-2.798929727,0.973700941,-0.021948941,-0.013432045,26.19866964,0.226372018,10.3983421,5.17939725,0.349479056,-0.437428653,-0.342523843,0.215031058,0.174352324,-0.023538481,-0.023689178
1708999958,10.03453994,34272,-0.853637194,1.518184239,0.97621882,0.014544901,-0.004408559,24.96985909,0.216254205,10.46782235,5.20703423,0.352602731,-1.042814374,-0.008778898,-0.324306101,0.267639204,-0.074089177,0.055947801
1708999958,10.31461,34322,-0.632455274,-3.293016845,0.988911629,-0.027621066,-0.009647552,16.76881552,0.145594493,10.55912156,5.229859996,0.352979904,0.617672026,-0.098732993,-0.362184376,0.260813615,0.005922692,-0.019836752
1708999959,10.63845992,34372,-0.769827412,1.785804142,0.99399811,0.016217327,-0.00499513,12.39831729,0.108073287,10.6473636,5.243463038,0.352084302,-1.065272689,-0.017502878,-0.33460477,0.268394481,-0.121639265,0.069438197
1708999959,10.92795992,34422,-1.478910386,-1.020725636,0.996586084,-0.007829596,-0.013585521,9.31301231,0.08105737,10.73110284,5.252039026,0.35355922,2.247644663,0.153438389,0.275578409,0.242581191,0.07755328,-0.114952069
1708999959,11.24687004,34472,-1.699009155,-1.011684074,0.985820591,-0.006226597,-0.016091956,19.23469319,0.166913331,10.81550475,5.296354842,0.346917839,-2.90484643,0.802600741,0.44627741,0.336293881,-0.018819577,0.079276567
1708999960,11.59851003,34522,-0.765543017,-1.28702205,0.973994434,-0.009427943,-0.009048283,26.15717558,0.226194903,10.8979107,5.324667053,0.346245522,0.99022609,0.406784236,0.106618233,0.189174116,0.040680624,-0.021681456
1708999960,11.87451005,34572,-0.679887004,-2.817983067,0.979502201,-0.022905074,-0.010730269,23.07929824,0.199839056,10.98059852,5.359380688,0.34854003,-0.187734574,0.214295909,-0.366688192,0.41867732,-0.07718648,-0.017927642
1708999960,12.19863009,34622,0.449165957,0.950504242,0.991496325,0.007715382,0.00496342,14.92168225,0.129810855,11.10888069,5.385445312,0.349959901,0.801665008,0.26981312,-0.145957738,0.372858379,-0.04903112,-0.126695545
1708999961,12.52662992,34672,-0.404306408,-2.146839673,0.992695153,-0.018179318,-0.005735886,13.69433595,0.119134083,11.22645704,5.397814716,0.351821932,-0.260783255,0.542738199,0.318097383,0.34203137,-0.109686148,-0.080308421
1708999961,12.81051993,34722,0.722563343,4.057829254,0.982530832,0.033652991,0.012671542,21.08100712,0.182592779,11.34592763,5.41203541,0.353333898,0.908089995,0.63671273,0.598376274,0.360643843,-0.043041601,-0.047897984
1708999961,13.13461995,34772,2.111122168,-4.546985607,0.964191794,-0.043093309,0.00741207,30.27314625,0.261576355,11.44302444,5.464487607,0.346930796,0.559858859,0.420645893,0.612902761,0.353950869,0.021332269,-0.163260696
1708999961,13.46259999,34822,0.817629392,3.032209511,0.950546086,0.022948002,0.014974972,36.07847921,0.309372485,11.53124475,5.511011784,0.352182757,-0.078789495,0.035449728,-0.080770314,0.280439121,0.036963874,-0.062969839
1708999962,13.79046988,34872,0.018048185,-0.968946344,0.951798856,-0.008096565,-0.002442699,35.71082757,0.306606323,11.63048193,5.579179605,0.350975175,2.148474693,-0.589189887,-0.114288643,0.461084763,-0.088974789,-0.065619683
1708999962,14.06273007,34922,0.326031686,2.849298741,0.959840298,0.023075471,0.009681919,32.47077208,0.279428661,11.73826886,5.651090409,0.357894129,-1.162086368,0.195586741,-0.44547224,0.328097648,2.4543e-05,0.343207155
1708999962,14.3786099,34972,0.894622663,-1.144535714,0.95130682,-0.011906093,0.004351743,35.86970232,0.307984829,11.83245475,5.700193167,0.355777548,0.939770877,0.367546648,0.060911965,0.283620455,-0.067164206,0.208268842
1708999963,14.71459007,35022,0.399112268,2.698518755,0.941420913,0.021001088,0.011203806,39.33550802,0.33639276,11.9134061,5.770532631,0.358154416,-1.246033788,0.022984009,0.33634603,0.37218908,0.107811502,0.241216161
1708999963,14.99464011,35072,1.591563381,-0.712318007,0.912009001,-0.011361685,0.010120742,48.39165121,0.40988788,11.97759887,5.824342034,0.357236939,1.141851544,-0.094503403,0.022213912,0.232054664,-0.011413891,0.075278555
1708999963,15.31463003,35122,-0.992224837,2.535575284,0.90258944,0.023697287,0.001692717,50.90905593,0.429846287,12.01267042,5.90265833,0.360298487,-0.89974618,-0.215199441,0.470092118,0.296903244,0.062986775,0.122055386
1708999964,15.63453007,35172,0.454335948,1.151550765,0.855323017,0.006541516,0.00859696,62.40264967,0.517982483,12.07646884,5.974088127,0.361282535,-0.123332962,-0.252568245,0.068949036,0.343325408,-0.050227093,0.061506947
1708999964,15.95854998,35222,-0.516783095,0.239546948,0.838451624,0.00421035,-0.002642106,66.04279723,0.544953406,12.12075076,6.07760827,0.361575942,-0.786065042,-0.054479789,0.181574658,0.343874054,0.063165133,0.092211334
1708999964,16.2546699,35272,-0.628450275,0.271635457,0.801711261,0.005178271,-0.00298012,73.4081101,0.597681642,12.15559962,6.160990346,0.362572509,-0.58778882,-0.446242511,0.196972087,0.36464526,0.066414523,-0.011344457
1708999965,16.58260012,35322,-0.412576925,-0.784075194,0.782852769,-0.003116421,-0.007075776,76.95347363,0.622158945,12.15515931,6.268895241,0.363023302,-0.565134823,-0.005518787,0.734962761,0.354221561,0.086710885,-0.040790221
1708999965,16.91044998,35372,-0.204811146,-1.109003067,0.757518351,-0.006164614,-0.007671364,81.50373004,0.652739704,12.163889,6.368312043,0.3624822,-0.719700754,-0.526587605,-0.159451574,0.37259875,0.072809963,-0.048300975
1708999965,17.18264008,35422,-1.096345839,0.723913813,0.752612948,0.011053423,-0.003042293,82.35000479,0.658363342,12.16056643,6.473121183,0.363386922,0.366486847,-0.044664636,0.295250356,0.365177742,-0.026475425,-0.017842022
1708999966,17.51046991,35472,-0.744714358,-1.164123211,0.768811285,-0.003654598,-0.011492141,79.50302298,0.639362037,12.17759578,6.583799614,0.359311252,-0.778531134,-0.226955533,-0.313847154,0.385782345,0.032503715,-0.034999883
1708999966,17.83049989,35522,-1.007405739,0.314306896,0.777247131,0.00766273,-0.005107748,77.97281012,0.629128039,12.19829717,6.689544443,0.358495482,0.898332715,-0.253098667,0.199910268,0.342428648,-0.065045358,-0.11358733
1708999966,18.11854005,35572,-1.560956488,-2.695569476,0.796609581,-0.010507745,-0.025063315,74.36581035,0.603882909,12.23331705,6.779302245,0.357788926,-1.338626742,-0.41320616,-0.409977883,0.305272279,0.051078254,0.011679518
1708999966,18.45051003,35622,-1.431340359,2.696299422,0.782021701,0.026183728,0.004877909,77.02316432,0.622681856,12.25074259,6.875995865,0.356582293,0.880454063,-0.215796635,0.479574412,0.287129023,-0.049108903,-0.089717478
1708999967,18.77449989,35672,-1.86451246,-3.816407237,0.767752588,-0.015151674,-0.033813242,79.66272813,0.639674187,12.25842431,6.955375209,0.355630999,0.112768255,-0.434275329,0.148206756,0.243489358,0.127002964,-0.014585419
1708999967,19.08250999,35722,-1.924341299,2.733939793,0.709926188,0.028760573,0.004857006,89.447076,0.703671813,12.24470152,7.043608813,0.355486706,-1.192451119,0.108437948,0.626207352,0.27643259,-0.020201858,0.072781328
1708999967,19.41044998,35772,-1.359639251,-2.566057799,0.696355581,-0.007079057,-0.024328701,91.7240617,0.717249513,12.23597823,7.129558434,0.353146071,1.37298882,0.065277457,0.018275442,0.222818076,0.071969829,-0.064391666
1708999968,19.68659997,35822,-1.481057711,1.620919648,0.670462668,0.019071495,0.001822655,95.75447005,0.741695881,12.22228144,7.201755984,0.349754862,-1.867848754,0.166104481,0.248297051,0.19894362,-0.07325796,0.0961487
1708999968,20.01056004,35872,-1.481603346,-0.568235551,0.681241989,0.006086563,-0.012437674,94.11557716,0.731927335,12.21076733,7.274318606,0.350757048,2.072258234,0.375347942,0.06931144,0.223078937,0.099621428,-0.105057651
1708999968,20.33058,35922,-0.956039326,0.89748191,0.61962986,0.01140095,0.000976322,103.4083718,0.784810781,12.18355139,7.355919624,0.352326609,-2.39360714,0.731057942,0.433736473,0.221536807,-0.08295959,0.158933797
1708999969,20.65054989,35972,-1.31762376,1.056668407,0.620019197,0.014737802,0.000102608,103.3429397,0.784448206,12.15717534,7.424146352,0.349878282,1.962211847,0.777858853,-0.220869094,0.128341271,0.10751758,-0.070484681
1708999969,20.93675995,36022,-1.841718399,-1.511939998,0.578581274,0.005475524,-0.020057227,109.3050909,0.815359712,12.1380533,7.473151321,0.348437126,-1.557594419,0.737021208,0.404186219,0.153703008,-0.120059125,0.076825111
1708999969,21.25870991,36072,-1.032204165,2.153299761,0.554343462,0.01791458,0.010640017,112.6330142,0.832027137,12.11370702,7.546025444,0.352856502,1.392157435,0.705374241,0.395859569,0.287245864,0.082953214,-0.070425557
1708999970,21.57866001,36122,1.122846408,-4.207921094,0.469329178,-0.025896743,-0.027801793,123.9332124,0.882205486,12.05703192,7.612145174,0.355315702,-1.010120153,0.592279196,0.519531429,0.228193773,0.013983694,-0.024626415
1708999970,21.89459991,36172,0.486826464,4.599591551,0.426338375,0.013276382,0.038105156,129.5047076,0.903663278,12.00901687,7.671824109,0.353854213,0.078324571,0.373370171,0.484685689,0.256294812,0.057366273,-0.016635133
1708999970,22.21450996,36222,1.21507104,-4.496270929,0.352875352,-0.023779113,-0.032945693,138.5900078,0.93478775,11.92545925,7.712440614,0.354031438,0.460625887,0.179706275,0.215585068,0.278112295,0.057504115,-0.095993994
1708999971,22.53051996,36272,0.681700101,3.975526577,0.369518042,0.007293723,0.034427147,136.6236212,0.928556919,11.86066634,7.765851618,0.352772047,-1.530429721,-0.327832073,-0.289587438,0.247194174,0.086785636,-0.004856206
1708999971,22.85052991,36322,0.82198736,-3.489204745,0.360294402,-0.017667439,-0.025808496,137.7167433,0.932314157,11.79776616,7.817027014,0.362427033,1.093713403,-0.064063892,-0.001401831,0.216693233,-0.098230155,0.057913393
1708999971,23.13053012,36372,-0.09998932,3.55447454,0.399142087,0.013185171,0.02808485,132.9237558,0.916364014,11.73447346,7.859604627,0.355341391,-1.082543731,0.045679014,0.017013712,0.275053448,0.180150919,0.264650925
1708999971,23.45448995,36422,1.176636111,-3.346735227,0.352197766,-0.019901492,-0.023704756,138.7013543,0.935413659,11.69255631,7.896752664,0.358274104,1.8047539,-0.120668046,-0.070255928,0.19182619,-0.066307624,0.102913651
1708999972,23.77452993,36472,-0.250939391,1.035995785,0.371898204,0.005395177,0.0075776,136.3302796,0.928226888,11.6264023,7.917436864,0.358935025,-1.651616812,0.089648955,0.371528685,0.265972858,0.195948273,0.295865571
1708999972,24.09847999,36522,0.13941402,-0.580466425,0.342205048,-0.002876637,-0.004343313,139.9761776,0.939610839,11.57824208,7.943508156,0.356805851,1.531166673,-0.590971172,-0.42549336,0.183900857,-0.059779304,-0.003681066
1708999972,24.42254996,36572,-0.676510207,-0.793208406,0.378086984,0.002848411,-0.008640028,135.5722747,0.9257254,11.5220606,7.96616342,0.358885057,-0.643175185,-0.131364033,0.450341433,0.245384959,0.132619954,0.123499604
1708999973,24.70642996,36622,-0.849425272,0.907837733,0.353259057,0.009733361,0.004792045,138.6171571,0.935462654,11.49239631,7.999504362,0.356621201,0.610764623,-0.860637307,-0.423224062,0.213220928,-0.048640724,-0.010583326
1708999973,25.03049994,36672,-1.410521828,-2.00046554,0.392469019,0.004471345,-0.020884203,133.7970386,0.919517219,11.43030842,8.017626834,0.359778472,1.080931544,0.348317057,0.503333569,0.19056256,0.083090502,-0.093936785
1708999973,25.3505199,36722,-1.871529304,1.099421215,0.383745283,0.018762205,0.002587229,134.8417617,0.923244715,11.39199113,8.044507118,0.352628288,-0.420791507,-0.583217859,-0.337766975,0.171968632,-0.078335826,0.05122111
1708999974,25.63454008,36772,-1.182565569,-0.801859547,0.365269512,0.00705094,-0.010282693,137.1564407,0.930818319,11.32908694,8.07277986,0.356326089,1.297971129,-0.280581653,1.100600958,0.284579117,0.097345397,-0.156645803
1708999974,25.96247005,36822,-2.340019671,0.449608837,0.308596939,0.02063252,-0.002573034,144.0333877,0.950965643,11.26580355,8.106726864,0.355944445,-1.456044912,-0.488060445,-0.31166178,0.218819714,0.034924879,0.09413586
1708999974,26.29444003,36872,-0.728492038,2.977552975,0.256733954,0.012818308,0.023474881,150.2174638,0.966111958,11.1868041,8.138242458,0.355990418,1.470789671,-0.529376328,0.624419808,0.30674031,0.061904369,-0.1446012
1708999975,26.56656003,36922,-2.428285754,-2.55697605,0.236630931,0.015313325,-0.026680736,152.6654262,0.97111249,11.10401584,8.171625822,0.357330646,-1.478737354,-0.426437587,-0.097416796,0.245624548,0.003532464,0.063772408
1708999975,26.89867997,36972,-1.850618058,3.777881394,0.200513467,0.022440413,0.029037246,156.7891782,0.97900337,11.02484336,8.199568177,0.353760082,1.393283248,-0.639884889,0.529159427,0.291785443,0.024414243,-0.125330921
1708999975,27.23053002,37022,-2.232023566,-3.327384989,0.204468116,0.013136357,-0.032389034,156.4534734,0.978249013,10.94412093,8.225527621,0.357269614,-1.395333052,-0.283505946,-0.312885046,0.23092203,0.045355285,0.08304548
1708999976,27.51857996,37072,-2.876400251,3.578975896,0.182072848,0.030375365,0.026099849,158.9120368,0.982469141,10.8814025,8.254087977,0.35163595,-0.090348035,-0.343725562,0.316541255,0.275500281,-0.085928658,-0.030734011
1708999976,27.84650993,37122,-2.16351378,-3.597757503,0.208928779,0.011911569,-0.034630042,155.9323566,0.977244914,10.80348082,8.300913564,0.357529541,0.727332592,-0.138517082,0.008442139,0.286324627,0.040961476,-0.039738525
1708999976,28.12216997,37172,-2.251693317,3.700350832,0.126685485,0.023590816,0.029514728,165.3605945,0.991223037,10.71222938,8.32249472,0.355436444,-1.128007889,-0.030217288,0.562250555,0.256322822,-0.017004553,0.062384018
1708999976,28.47856998,37222,-2.665380932,-2.972613715,0.070986383,0.021365929,-0.027504064,171.9229327,0.996869087,10.63637045,8.327101752,0.35388213,0.849454403,-0.013325851,0.593173742,0.222980716,0.073080179,-0.053515192
1708999977,28.75869989,37272,-3.044716852,0.332930878,-0.026242526,0.026481805,0.003598727,182.9997441,0.999298275,10.56053857,8.316968886,0.35435743,-2.510910749,0.302452266,0.419472605,0.270636828,-0.053055859,0.125440947
1708999977,29.09055996,37322,-2.050356946,-1.502927396,-0.061873045,0.018670307,-0.011976326,187.1233042,0.997837543,10.46566729,8.319435667,0.349404052,0.822729468,0.278905958,0.329967648,0.225909466,-0.001551294,-0.0324256
1708999977,29.37453008,37372,-2.090412929,-2.133866004,-0.053317811,0.019211117,-0.017611546,186.1536841,0.998237431,10.38262495,8.320136985,0.353335019,-0.860650539,0.521054924,-0.198515341,0.299282103,-0.117541498,0.069320147
1708999978,29.70652008,37422,-0.139173427,2.748157289,0.015516841,0.001586919,0.0239581,178.2179785,0.999591291,10.27729356,8.332451893,0.349357553,1.360452414,0.623856604,-0.078592665,0.301295169,0.003130883,-0.076871891
1708999978,30.03065991,37472,-0.772376365,-3.346177548,0.039830312,0.005574364,-0.02944028,175.4550838,0.998757124,10.17098569,8.338193718,0.352701186,-0.763474882,0.663859844,0.08135847,0.352392939,-0.025179862,-0.016787636
1708999978,30.35062003,37522,0.397881739,2.940614949,0.003280104,-0.003389101,0.025669685,179.6342136,0.999659359,10.06391344,8.349492073,0.354356263,0.358813256,0.310198307,0.521881104,0.287404523,0.018591905,-0.028000445
1708999979,30.63849998,37572,-0.562203446,-3.679988075,-0.062374588,0.006902829,-0.031738352,187.1740858,0.997524142,9.947717594,8.330897979,0.347089798,-0.002359048,0.316176116,0.391630322,0.429819085,0.04414479,-0.143128533
1708999979,30.96247005,37622,-0.437380695,1.848915273,-0.096769243,0.002237966,0.016427491,191.1007923,0.995168746,9.822347571,8.317644133,0.35397827,0.081752762,-0.1394701,-0.370731384,0.280445841,0.004793099,-0.070186814

